Ultra-Wideband Transmission Systems From an Energy Perspective: Which Band is Next?

Measuring the power efficiency of the state-of-the-art OESCL-band amplifiers, we show that 1000 km OESCL-band systems can achieve 2.98x greater throughput for +48% higher energy-per-bit compared to CL-band transmission only.

==> Data/fibre.txt <==
freq	wl	att	disp
2.379305222222222369e+02	1.260000000000000000e+03	4.012476354614445406e-01	-2.350393181445734392e+00
2.377418382236320440e+02	1.261000000000000000e+03	3.996467903200127680e-01	-2.280550744972968058e+00
2.375534532488114223e+02	1.262000000000000000e+03	4.002659212970333114e-01	-2.210732967878988653e+00
2.373653665874901151e+02	1.263000000000000000e+03	4.009566693201718768e-01	-2.140939850163813052e+00
2.371775775316455679e+02	1.264000000000000000e+03	3.965520936156662901e-01	-2.071171391827411057e+00
2.369900853754940613e+02	1.265000000000000000e+03	3.976027898954517803e-01	-2.001427592869796435e+00
2.368028894154818147e+02	1.266000000000000000e+03	3.911395374940295766e-01	-1.931708453290992056e+00
2.366159889502762610e+02	1.267000000000000000e+03	3.938465507084858985e-01	-1.862013973090954178e+00
2.364293832807570936e+02	1.268000000000000000e+03	3.908772682163136891e-01	-1.792344152269707003e+00
2.362430717100078823e+02	1.269000000000000000e+03	3.924458737992888024e-01	-1.722698990827263632e+00
2.360570535433070916e+02	1.270000000000000000e+03	3.883669344053493622e-01	-1.653078488763593645e+00
2.358713280881195828e+02	1.271000000000000000e+03	3.868979305312318373e-01	-1.583482646078724132e+00
2.356858946540880311e+02	1.272000000000000000e+03	3.841275553255850128e-01	-1.513911462772631555e+00
2.355007525530243697e+02	1.273000000000000000e+03	3.843566234145305294e-01	-1.444364938845329238e+00
2.353159010989010937e+02	1.274000000000000000e+03	3.831251414318313508e-01	-1.374843074296830947e+00
2.351313396078431310e+02	1.275000000000000000e+03	3.856036411399458852e-01	-1.305345869127102709e+00
2.349470673981191453e+02	1.276000000000000000e+03	3.816009212970333242e-01	-1.235873323336164731e+00
2.347630837901331233e+02	1.277000000000000000e+03	3.820274765164781705e-01	-1.166425436924030778e+00
2.345793881064162747e+02	1.278000000000000000e+03	3.777017539669904056e-01	-1.097002209890666657e+00
2.343959796716184769e+02	1.279000000000000000e+03	3.800535225282597462e-01	-1.027603642236096348e+00
2.342128578125000047e+02	1.280000000000000000e+03	3.791998585681685130e-01	-9.582297339603267350e-01
2.340300218579235150e+02	1.281000000000000000e+03	3.778888157405933534e-01	-8.888804850633303944e-01
2.338474711388455489e+02	1.282000000000000000e+03	3.771268054449928298e-01	-8.195558955451245353e-01
2.336652049883086590e+02	1.283000000000000000e+03	3.720522851987475010e-01	-7.502559654057224803e-01
2.334832227414330248e+02	1.284000000000000000e+03	3.751138321923260244e-01	-6.809806946450939202e-01
2.333015237354085514e+02	1.285000000000000000e+03	3.725050562543119059e-01	-6.117300832632658336e-01
2.331201073094867695e+02	1.286000000000000000e+03	3.742555089423127979e-01	-5.425041312602145727e-01
2.329389728049728205e+02	1.287000000000000000e+03	3.724186116860372930e-01	-4.733028386359503514e-01
2.327581195652173847e+02	1.288000000000000000e+03	3.707548070901660608e-01	-4.041262053904899898e-01
2.325775469356089786e+02	1.289000000000000000e+03	3.704873740911743818e-01	-3.349742315238030677e-01
2.323972542635659124e+02	1.290000000000000000e+03	3.703864045003449346e-01	-2.658469170359064604e-01
2.322172408985282743e+02	1.291000000000000000e+03	3.664237178262485517e-01	-1.967442619268138237e-01
2.320375061919504560e+02	1.292000000000000000e+03	3.707412935838241275e-01	-1.276662661964911849e-01
2.318580494972931092e+02	1.293000000000000000e+03	3.626836732473597280e-01	-5.861292984496232344e-02
2.316788701700154718e+02	1.294000000000000000e+03	3.675009881653664157e-01	1.041574712776940220e-02
2.314999675675675803e+02	1.295000000000000000e+03	3.636931221143129833e-01	7.941976472172432300e-02
2.313213410493827382e+02	1.296000000000000000e+03	3.673662598843071003e-01	1.483991229368888665e-01
2.311429899768696998e+02	1.297000000000000000e+03	3.642307692511806971e-01	2.173538217732529088e-01
2.309649137134052239e+02	1.298000000000000000e+03	3.623606206548851127e-01	2.862838612308434838e-01
2.307871116243263998e+02	1.299000000000000000e+03	3.638610526455446914e-01	3.551892413096437440e-01
2.306095830769230588e+02	1.300000000000000000e+03	3.611579374303455214e-01	4.240699620096366473e-01
2.304323274404304414e+02	1.301000000000000000e+03	3.606871986944753528e-01	4.929260233308595529e-01
2.302553440860214948e+02	1.302000000000000000e+03	3.605571777317836402e-01	5.617574252732819851e-01
2.300786323867997112e+02	1.303000000000000000e+03	3.589135150984450462e-01	6.305641678369274805e-01
2.299021917177913963e+02	1.304000000000000000e+03	3.575883505811175977e-01	6.993462510217827166e-01
2.297260214559387066e+02	1.305000000000000000e+03	3.583016194342726890e-01	7.681036748278373683e-01
2.295501209800918900e+02	1.306000000000000000e+03	3.542981929629039350e-01	8.368364392551186359e-01
2.293744896710022942e+02	1.307000000000000000e+03	3.578904529533513679e-01	9.055445443036095332e-01
2.291991269113149770e+02	1.308000000000000000e+03	3.519061882396646301e-01	9.742279899732965154e-01
2.290240320855614868e+02	1.309000000000000000e+03	3.565069330785968771e-01	1.042886776264210003e+00
2.288492045801526729e+02	1.310000000000000000e+03	3.525187390542907084e-01	1.111520903176336672e+00
2.286746437833714651e+02	1.311000000000000000e+03	3.526602507562490163e-01	1.180130370709659315e+00
2.285003490853658548e+02	1.312000000000000000e+03	3.519601910523801336e-01	1.248715178864208353e+00
2.283263198781416463e+02	1.313000000000000000e+03	3.510039845035292094e-01	1.317275327639967353e+00
2.281525555555555513e+02	1.314000000000000000e+03	3.492477108209945946e-01	1.385810817036925657e+00
2.279790555133079692e+02	1.315000000000000000e+03	3.497248774080560230e-01	1.454321647055107247e+00
2.278058191489361661e+02	1.316000000000000000e+03	3.473881905747492893e-01	1.522807817694484811e+00
2.276328458618071409e+02	1.317000000000000000e+03	3.477425226874701347e-01	1.591269328955088991e+00
2.274601350531107755e+02	1.318000000000000000e+03	3.474124850076950599e-01	1.659706180836906242e+00
2.272876861258529289e+02	1.319000000000000000e+03	3.450313615135593426e-01	1.728118373339919467e+00
2.271154984848484730e+02	1.320000000000000000e+03	3.452970713262218383e-01	1.796505906464159308e+00
2.269435715367146145e+02	1.321000000000000000e+03	3.419526564241361921e-01	1.864868780209610444e+00
2.267719046898638453e+02	1.322000000000000000e+03	3.437677400095525138e-01	1.933206994576259552e+00
2.266004973544973495e+02	1.323000000000000000e+03	3.424021387252559334e-01	2.001520549564131723e+00
2.264293489425981818e+02	1.324000000000000000e+03	3.408845497001539160e-01	2.069809445173216744e+00
2.262584588679245314e+02	1.325000000000000000e+03	3.384810571565037285e-01	2.138073681403496629e+00
2.260878265460030150e+02	1.326000000000000000e+03	3.396727065753860075e-01	2.206313258255004239e+00
2.259174513941220823e+02	1.327000000000000000e+03	3.370856448017831020e-01	2.274528175727723589e+00
2.257473328313253091e+02	1.328000000000000000e+03	3.383154051902563242e-01	2.342718433821640467e+00
2.255774702784048316e+02	1.329000000000000000e+03	3.348547346494718524e-01	2.410884032536782406e+00
2.254078631578947238e+02	1.330000000000000000e+03	3.339762694369260987e-01	2.479024971873135641e+00
2.252385108940646035e+02	1.331000000000000000e+03	3.331770116223530254e-01	2.547141251830686404e+00
2.250694129129128953e+02	1.332000000000000000e+03	3.321314257283871085e-01	2.615232872409464004e+00
2.249005686421605219e+02	1.333000000000000000e+03	3.296553563657591002e-01	2.683299833609434248e+00
2.247319775112443949e+02	1.334000000000000000e+03	3.306522525606325758e-01	2.751342135430632663e+00
2.245636389513108497e+02	1.335000000000000000e+03	3.282891453059491038e-01	2.819359777873042372e+00
2.243955523952095916e+02	1.336000000000000000e+03	3.297030817810326364e-01	2.887352760936651830e+00
2.242277172774869314e+02	1.337000000000000000e+03	3.270458722071856172e-01	2.955321084621484129e+00
2.240601330343796462e+02	1.338000000000000000e+03	3.269107392665711043e-01	3.023264748927528167e+00
2.238927991038088123e+02	1.339000000000000000e+03	3.244595688053918958e-01	3.091183753854771510e+00
2.237257149253731541e+02	1.340000000000000000e+03	3.254366263333863807e-01	3.159078099403237694e+00
2.235588799403430187e+02	1.341000000000000000e+03	3.237569290983388082e-01	3.226947785572917393e+00
2.233922935916542372e+02	1.342000000000000000e+03	3.223054901024253183e-01	3.294792812363789736e+00
2.232259553239017293e+02	1.343000000000000000e+03	3.209166555219444827e-01	3.362613179775891581e+00
2.230598645833333364e+02	1.344000000000000000e+03	3.221050673990340507e-01	3.430408887809203389e+00
2.228940208178438809e+02	1.345000000000000000e+03	3.207949856710713976e-01	3.498179936463714945e+00
2.227284234769687998e+02	1.346000000000000000e+03	3.194384925436501432e-01	3.565926325739451119e+00
2.225630720118782619e+02	1.347000000000000000e+03	3.184412431672238863e-01	3.633648055636383045e+00
2.223979658753709145e+02	1.348000000000000000e+03	3.172477697288117460e-01	3.701345126154542253e+00
2.222331045218680572e+02	1.349000000000000000e+03	3.174166109430557881e-01	3.769017537293912312e+00
2.220684874074074173e+02	1.350000000000000000e+03	3.163600936687363530e-01	3.836665289054476791e+00
2.219041139896372954e+02	1.351000000000000000e+03	3.144870607122007278e-01	3.904288381436267663e+00
2.217399837278106531e+02	1.352000000000000000e+03	3.145230456933608698e-01	3.971886814439272051e+00
2.215760960827790029e+02	1.353000000000000000e+03	3.138803293000052563e-01	4.039460588063473523e+00
2.214124505169867234e+02	1.354000000000000000e+03	3.142910428275752510e-01	4.107009702308900501e+00
2.212490464944649489e+02	1.355000000000000000e+03	3.131945916255372553e-01	4.174534157175538773e+00
2.210858834808259701e+02	1.356000000000000000e+03	3.114868553308920429e-01	4.242033952663375018e+00
2.209229609432571806e+02	1.357000000000000000e+03	3.116352997134214098e-01	4.309509088772435881e+00
2.207602783505154775e+02	1.358000000000000000e+03	3.096918130074827746e-01	4.376959565502708038e+00
2.205978351729212648e+02	1.359000000000000000e+03	3.097296461550707591e-01	4.444385382854173727e+00
2.204356308823529389e+02	1.360000000000000000e+03	3.078944699623202275e-01	4.511786540826870251e+00
2.202736649522410062e+02	1.361000000000000000e+03	3.077300065010879493e-01	4.579163039420777181e+00
2.201119368575623980e+02	1.362000000000000000e+03	3.077942327389481258e-01	4.646514878635880308e+00
2.199504460748349288e+02	1.363000000000000000e+03	3.059974457358169975e-01	4.713842058472209828e+00
2.197891920821114411e+02	1.364000000000000000e+03	3.048746526561587622e-01	4.781144578929735545e+00
2.196281743589743485e+02	1.365000000000000000e+03	3.033768786817385155e-01	4.848422440008489431e+00
2.194673923865300083e+02	1.366000000000000000e+03	3.039174101788462701e-01	4.915675641708451948e+00
2.193068456474030654e+02	1.367000000000000000e+03	3.028807583718091112e-01	4.982904184029610661e+00
2.191465336257309957e+02	1.368000000000000000e+03	3.014761347715331219e-01	5.050108066971995768e+00
2.189864558071585066e+02	1.369000000000000000e+03	3.014447300058376578e-01	5.117287290535594835e+00
2.188266116788321369e+02	1.370000000000000000e+03	3.025799989385978273e-01	5.184441854720389209e+00
2.186670007293946014e+02	1.371000000000000000e+03	3.033729059863078392e-01	5.251571759526409977e+00
2.185076224489795891e+02	1.372000000000000000e+03	3.019576281643049920e-01	5.318677004953641152e+00
2.183484763292061075e+02	1.373000000000000000e+03	3.027800671336836058e-01	5.385757591002071187e+00
2.181895618631731963e+02	1.374000000000000000e+03	3.052706367085920025e-01	5.452813517671724952e+00
2.180308785454545557e+02	1.375000000000000000e+03	3.072718956641722898e-01	5.519844784962590900e+00
2.178724258720930322e+02	1.376000000000000000e+03	3.092991687894708908e-01	5.586851392874652156e+00
2.177142033405955033e+02	1.377000000000000000e+03	3.111100774823541415e-01	5.653833341407940694e+00
2.175562104499274199e+02	1.378000000000000000e+03	3.124981507721699692e-01	5.720790630562439638e+00
2.173984467005076056e+02	1.379000000000000000e+03	3.138264777370906589e-01	5.787723260338137443e+00
2.172409115942028848e+02	1.380000000000000000e+03	3.151022184630896672e-01	5.854631230735060754e+00
2.170836046343229668e+02	1.381000000000000000e+03	3.144253637955738978e-01	5.921514541753182037e+00
2.169265253256150459e+02	1.382000000000000000e+03	3.156592238497053504e-01	5.988373193392527938e+00
2.167696731742588554e+02	1.383000000000000000e+03	3.138338674839462605e-01	6.055207185653084245e+00
2.166130476878612967e+02	1.384000000000000000e+03	3.124354189884837596e-01	6.122016518534835861e+00
2.164566483754512660e+02	1.385000000000000000e+03	3.113929196518601117e-01	6.188801192037815646e+00
2.163004747474747376e+02	1.386000000000000000e+03	3.095559722443346762e-01	6.255561206162006727e+00
2.161445263157894772e+02	1.387000000000000000e+03	3.082089444355994301e-01	6.322296560907395779e+00
2.159888025936599263e+02	1.388000000000000000e+03	3.068029047922304908e-01	6.389007256274009450e+00
2.158333030957523420e+02	1.389000000000000000e+03	3.046887555060234232e-01	6.455693292261834415e+00
2.156780273381295103e+02	1.390000000000000000e+03	3.003724478586212721e-01	6.522354668870857353e+00
2.155229748382458581e+02	1.391000000000000000e+03	2.988858825558562970e-01	6.588991386101106684e+00
2.153681451149425357e+02	1.392000000000000000e+03	2.971152863132197064e-01	6.655603443952565534e+00
2.152135376884422158e+02	1.393000000000000000e+03	2.952904866528684447e-01	6.722190842425220580e+00
2.150591520803443188e+02	1.394000000000000000e+03	2.922464530594915955e-01	6.788753581519102909e+00
2.149049878136200675e+02	1.395000000000000000e+03	2.977255113304675405e-01	6.855291661234182321e+00
2.147510444126074560e+02	1.396000000000000000e+03	2.897255381308708744e-01	6.921805081570488127e+00
2.145973214030064469e+02	1.397000000000000000e+03	2.862909358913124369e-01	6.988293842528003452e+00
2.144438183118741108e+02	1.398000000000000000e+03	2.840852815369102058e-01	7.054757944106719414e+00
2.142905346676197382e+02	1.399000000000000000e+03	2.827179074457357721e-01	7.121197386306657329e+00
2.141374700000000075e+02	1.400000000000000000e+03	2.823274383060022652e-01	7.187612169127809203e+00
2.139846238401142102e+02	1.401000000000000000e+03	2.787467186753700421e-01	7.254002292570154609e+00
2.138319957203994193e+02	1.402000000000000000e+03	2.782220792867377002e-01	7.320367756633727296e+00
2.136795851746257995e+02	1.403000000000000000e+03	2.766031149498487940e-01	7.386708561318512167e+00
2.135273917378917474e+02	1.404000000000000000e+03	2.754300392718780910e-01	7.453024706624495899e+00
2.133754149466192302e+02	1.405000000000000000e+03	2.794525476304197675e-01	7.519316192551701583e+00
2.132236543385490677e+02	1.406000000000000000e+03	2.712918343682003686e-01	7.585583019100121227e+00
2.130721094527363277e+02	1.407000000000000000e+03	2.712308467335349804e-01	7.651825186269737955e+00
2.129207798295454381e+02	1.408000000000000000e+03	2.695886512232658627e-01	7.718042694060578413e+00
2.127696650106458378e+02	1.409000000000000000e+03	2.677960391126678608e-01	7.784235542472631941e+00
2.126187645390070884e+02	1.410000000000000000e+03	2.663885326115799090e-01	7.850403731505881666e+00
2.124680779588944119e+02	1.411000000000000000e+03	2.647898622830759940e-01	7.916547261160357785e+00
2.123176048158640299e+02	1.412000000000000000e+03	2.641803977604414988e-01	7.982666131436030987e+00
2.121673446567586723e+02	1.413000000000000000e+03	2.617829273470254070e-01	8.048760342332929696e+00
2.120172970297029735e+02	1.414000000000000000e+03	2.627423202250172563e-01	8.114829893851039699e+00
2.118674614840989534e+02	1.415000000000000000e+03	2.609846301013639125e-01	8.180874785990347675e+00
2.117178375706214695e+02	1.416000000000000000e+03	2.591975853101947114e-01	8.246895018750880268e+00
2.115684248412138118e+02	1.417000000000000000e+03	2.587981069893328101e-01	8.312890592132625045e+00
2.114192228490832122e+02	1.418000000000000000e+03	2.571860786498965101e-01	8.378861506135564241e+00
2.112702311486962685e+02	1.419000000000000000e+03	2.567171610147004346e-01	8.444807760759731607e+00
2.111214492957746529e+02	1.420000000000000000e+03	2.555108852093615490e-01	8.510729356005109381e+00
2.109728768472906495e+02	1.421000000000000000e+03	2.529451804383590630e-01	8.576626291871685126e+00
2.108245133614627491e+02	1.422000000000000000e+03	2.527026487289709689e-01	8.642498568359487265e+00
2.106763583977512440e+02	1.423000000000000000e+03	2.503666719736771795e-01	8.708346185468499812e+00
2.105284115168539358e+02	1.424000000000000000e+03	2.505487716924056363e-01	8.774169143198708554e+00
2.103806722807017593e+02	1.425000000000000000e+03	2.489553173592314872e-01	8.839967441550143690e+00
2.102331402524544046e+02	1.426000000000000000e+03	2.485993663429389711e-01	8.905741080522776798e+00
2.100858149964961399e+02	1.427000000000000000e+03	2.479919747386296891e-01	8.971490060116632748e+00
2.099386960784313771e+02	1.428000000000000000e+03	2.482519174229156356e-01	9.037214380331704433e+00
2.097917830650804660e+02	1.429000000000000000e+03	2.469620299315395395e-01	9.102914041167970538e+00
2.096450755244755157e+02	1.430000000000000000e+03	2.458489282492171413e-01	9.168589042625463037e+00
2.094985730258560466e+02	1.431000000000000000e+03	2.456056373719683328e-01	9.234239384704165943e+00
2.093522751396647834e+02	1.432000000000000000e+03	2.445816658706150559e-01	9.299865067404068597e+00
2.092061814375436199e+02	1.433000000000000000e+03	2.440273663960091377e-01	9.365466090725194093e+00
2.090602914923291564e+02	1.434000000000000000e+03	2.427608618585150035e-01	9.431042454667531771e+00
2.089146048780487774e+02	1.435000000000000000e+03	2.427470962691715417e-01	9.496594159231065646e+00
2.087691211699164455e+02	1.436000000000000000e+03	2.435771262537812232e-01	9.562121204415825915e+00
2.086238399443284663e+02	1.437000000000000000e+03	2.431016794034919770e-01	9.627623590221798366e+00
2.084787607788595096e+02	1.438000000000000000e+03	2.424886721859575711e-01	9.693101316648967014e+00
2.083338832522584880e+02	1.439000000000000000e+03	2.419534543331741117e-01	9.758554383697362056e+00
2.081892069444444360e+02	1.440000000000000000e+03	2.409249272939552600e-01	9.823982791366969280e+00
2.080447314365024170e+02	1.441000000000000000e+03	2.397478031629783068e-01	9.889386539657772701e+00
2.079004563106796013e+02	1.442000000000000000e+03	2.401274391020537802e-01	9.954765628569802516e+00
2.077563811503811451e+02	1.443000000000000000e+03	2.389766836491004076e-01	1.002012005810302675e+01
2.076125055401661825e+02	1.444000000000000000e+03	2.392397115639760263e-01	1.008544982825747915e+01
2.074688290657439609e+02	1.445000000000000000e+03	2.385018961948734140e-01	1.015075493903314197e+01
2.073253513139695485e+02	1.446000000000000000e+03	2.385369702276706749e-01	1.021603539043000275e+01
2.071820718728403676e+02	1.447000000000000000e+03	2.386964989651328695e-01	1.028129118244808815e+01
2.070389903314917035e+02	1.448000000000000000e+03	2.378812452900281038e-01	1.034652231508738573e+01
2.068961062801932371e+02	1.449000000000000000e+03	2.373500268004033187e-01	1.041172878834787952e+01
2.067534193103448104e+02	1.450000000000000000e+03	2.375564213501034638e-01	1.047691060222959969e+01
2.066109290144727879e+02	1.451000000000000000e+03	2.379101454120893522e-01	1.054206775673253205e+01
2.064686349862259078e+02	1.452000000000000000e+03	2.373305926604043770e-01	1.060720025185666060e+01
2.063265368203716434e+02	1.453000000000000000e+03	2.373559737037626571e-01	1.067230808760201377e+01
2.061846341127922813e+02	1.454000000000000000e+03	2.368603599479912614e-01	1.073739126396858090e+01
2.060429264604811124e+02	1.455000000000000000e+03	2.358657915406251193e-01	1.080244978095634067e+01
2.059014134615384819e+02	1.456000000000000000e+03	2.359279664862282966e-01	1.086748363856533039e+01
2.057600947151681510e+02	1.457000000000000000e+03	2.354324290187337076e-01	1.093249283679553052e+01
2.056189698216735167e+02	1.458000000000000000e+03	2.345730694422331342e-01	1.099747737564692684e+01
2.054780383824537182e+02	1.459000000000000000e+03	2.344545879106299247e-01	1.106243725511954956e+01
2.053372999999999990e+02	1.460000000000000000e+03	2.337070798174387953e-01	1.112737247521336847e+01
2.051967542778918698e+02	1.461000000000000000e+03	2.328330175662049195e-01	1.119228303592841556e+01
2.050564008207934421e+02	1.462000000000000000e+03	2.315936672769728366e-01	1.125716893726467305e+01
2.049162392344497619e+02	1.463000000000000000e+03	2.314354542801040082e-01	1.132203017922212496e+01
2.047762691256830578e+02	1.464000000000000000e+03	2.304291943957968158e-01	1.138686676180080504e+01
2.046364901023890752e+02	1.465000000000000000e+03	2.289971902032584827e-01	1.145167868500069552e+01
2.044969017735334376e+02	1.466000000000000000e+03	2.282047903730827776e-01	1.151646594882178398e+01
2.043575037491479236e+02	1.467000000000000000e+03	2.283807144562967628e-01	1.158122855326409884e+01
2.042182956403269714e+02	1.468000000000000000e+03	2.268421742822268050e-01	1.164596649832762409e+01
2.040792770592239549e+02	1.469000000000000000e+03	2.262418697924958311e-01	1.171067978401234555e+01
2.039404476190476316e+02	1.470000000000000000e+03	2.255775926073342319e-01	1.177536841031829162e+01
2.038018069340584759e+02	1.471000000000000000e+03	2.254937029666188586e-01	1.184003237724545166e+01
2.036633546195652116e+02	1.472000000000000000e+03	2.242068281324629264e-01	1.190467168479380788e+01
2.035250902919212592e+02	1.473000000000000000e+03	2.236186703285039101e-01	1.196928633296339051e+01
2.033870135685210414e+02	1.474000000000000000e+03	2.232832163137504211e-01	1.203387632175417110e+01
2.032491240677966005e+02	1.475000000000000000e+03	2.226231400254735926e-01	1.209844165116617454e+01
2.031114214092141026e+02	1.476000000000000000e+03	2.225234357586371170e-01	1.216298232119939016e+01
2.029739052132701431e+02	1.477000000000000000e+03	2.222925963222416312e-01	1.222749833185380375e+01
2.028365751014885063e+02	1.478000000000000000e+03	2.217127649525022226e-01	1.229198968312944373e+01
2.026994306964164991e+02	1.479000000000000000e+03	2.203234502202408851e-01	1.235645637502629235e+01
2.025624716216216257e+02	1.480000000000000000e+03	2.208018059756938489e-01	1.242089840754434249e+01
2.024256975016880631e+02	1.481000000000000000e+03	2.204858375789417457e-01	1.248531578068361547e+01
2.022891079622132224e+02	1.482000000000000000e+03	2.196585165578729126e-01	1.254970849444409886e+01
2.021527026298044234e+02	1.483000000000000000e+03	2.190520118877036237e-01	1.261407654882578022e+01
2.020164811320754836e+02	1.484000000000000000e+03	2.184777459799394916e-01	1.267841994382868620e+01
2.018804430976430808e+02	1.485000000000000000e+03	2.192847233720744693e-01	1.274273867945280614e+01
2.017445881561238252e+02	1.486000000000000000e+03	2.203034848484848596e-01	1.280703275569812227e+01
2.016089159381304512e+02	1.487000000000000000e+03	2.196045897680835857e-01	1.287130217256466480e+01
2.014734260752688328e+02	1.488000000000000000e+03	2.193058294857506418e-01	1.293554693005241596e+01
2.013381182001343177e+02	1.489000000000000000e+03	2.193594260468078316e-01	1.299976702816136687e+01
2.012029919463087140e+02	1.490000000000000000e+03	2.182269405084116265e-01	1.306396246689154239e+01
2.010680469483568231e+02	1.491000000000000000e+03	2.183746247943533225e-01	1.312813324624291589e+01
2.009332828418230577e+02	1.492000000000000000e+03	2.181749129650267238e-01	1.319227936621551223e+01
2.007986992632284000e+02	1.493000000000000000e+03	2.173655816483574255e-01	1.325640082680932252e+01
2.006642958500669351e+02	1.494000000000000000e+03	2.179562195510268696e-01	1.332049762802433079e+01
2.005300722408026672e+02	1.495000000000000000e+03	2.170950119407737133e-01	1.338456976986056368e+01
2.003960280748663081e+02	1.496000000000000000e+03	2.163267789099399818e-01	1.344861725231800875e+01
2.002621629926519802e+02	1.497000000000000000e+03	2.152823589661942982e-01	1.351264007539664824e+01
2.001284766355140334e+02	1.498000000000000000e+03	2.148793891630844111e-01	1.357663823909651590e+01
1.999949686457638336e+02	1.499000000000000000e+03	2.146460176192749869e-01	1.364061174341759397e+01
1.998616386666666642e+02	1.500000000000000000e+03	2.143313158732685075e-01	1.370456058835987001e+01
1.997284863424383730e+02	1.501000000000000000e+03	2.139183760547682667e-01	1.376848477392337067e+01
1.995955113182423588e+02	1.502000000000000000e+03	2.134713235684338462e-01	1.383238430010808173e+01
1.994627132401863037e+02	1.503000000000000000e+03	2.119716512763360206e-01	1.389625916691399254e+01
1.993300917553191596e+02	1.504000000000000000e+03	2.115796645969325318e-01	1.396010937434112797e+01
1.991976465116279087e+02	1.505000000000000000e+03	2.108312203470784352e-01	1.402393492238945960e+01
1.990653771580345222e+02	1.506000000000000000e+03	2.102291447752480946e-01	1.408773581105901762e+01
1.989332833443928337e+02	1.507000000000000000e+03	2.102455429071803383e-01	1.415151204034978605e+01
1.988013647214854132e+02	1.508000000000000000e+03	2.094120710608713964e-01	1.421526361026175245e+01
1.986696209410205540e+02	1.509000000000000000e+03	2.091556729289391070e-01	1.427899052079494346e+01
1.985380516556291184e+02	1.510000000000000000e+03	2.081200076951652544e-01	1.434269277194934844e+01
1.984066565188616664e+02	1.511000000000000000e+03	2.080523398609562813e-01	1.440637036372494961e+01
1.982754351851851879e+02	1.512000000000000000e+03	2.072069744732791818e-01	1.447002329612177540e+01
1.981443873099801749e+02	1.513000000000000000e+03	2.063951645173273397e-01	1.453365156913981338e+01
1.980135125495376371e+02	1.514000000000000000e+03	2.064165732632807781e-01	1.459725518277904754e+01
1.978828105610560897e+02	1.515000000000000000e+03	2.060362776627925330e-01	1.466083413703950811e+01
1.977522810026385116e+02	1.516000000000000000e+03	2.058630342832881988e-01	1.472438843192117908e+01
1.976219235332893618e+02	1.517000000000000000e+03	2.043215061295971524e-01	1.478791806742404980e+01
1.974917378129117083e+02	1.518000000000000000e+03	2.053404187231332445e-01	1.485142304354814335e+01
1.973617235023041303e+02	1.519000000000000000e+03	2.045848381361778656e-01	1.491490336029344910e+01
1.972318802631578762e+02	1.520000000000000000e+03	2.038672164729607439e-01	1.497835901765995281e+01
1.971022077580539076e+02	1.521000000000000000e+03	2.035690128960356005e-01	1.504179001564768114e+01
1.969727056504599148e+02	1.522000000000000000e+03	2.032927747704717791e-01	1.510519635425660745e+01
1.968433736047275033e+02	1.523000000000000000e+03	2.027339722974047798e-01	1.516857803348675837e+01
1.967142112860892382e+02	1.524000000000000000e+03	2.024767640503104815e-01	1.523193505333812148e+01
1.965852183606557446e+02	1.525000000000000000e+03	2.022250727060445896e-01	1.529526741381068078e+01
1.964563944954128658e+02	1.526000000000000000e+03	2.018134991774133413e-01	1.535857511490446825e+01
1.963277393582187358e+02	1.527000000000000000e+03	2.014065310725467739e-01	1.542185815661946613e+01
1.961992526178010507e+02	1.528000000000000000e+03	2.013386613065859532e-01	1.548511653895565843e+01
1.960709339437540848e+02	1.529000000000000000e+03	2.010356999946929790e-01	1.554835026191307890e+01
1.959427830065359615e+02	1.530000000000000000e+03	2.006928572944859934e-01	1.561155932549171155e+01
1.958147994774657263e+02	1.531000000000000000e+03	2.003085127102902374e-01	1.567474372969154039e+01
1.956869830287206184e+02	1.532000000000000000e+03	2.008761723186329451e-01	1.573790347451259208e+01
1.955593333333333419e+02	1.533000000000000000e+03	2.000377912222044696e-01	1.580103855995485773e+01
1.954318500651890247e+02	1.534000000000000000e+03	1.998277023297775901e-01	1.586414898601832135e+01
1.953045328990228029e+02	1.535000000000000000e+03	1.997959183781775616e-01	1.592723475270300959e+01
1.951773815104166658e+02	1.536000000000000000e+03	1.999722491110757228e-01	1.599029586000890646e+01
1.950503955757970118e+02	1.537000000000000000e+03	1.997675760229263020e-01	1.605333230793600663e+01
1.949235747724317207e+02	1.538000000000000000e+03	1.995247919651859936e-01	1.611634409648432609e+01
1.947969187784275675e+02	1.539000000000000000e+03	1.999305957119354160e-01	1.617933122565384707e+01
1.946704272727272667e+02	1.540000000000000000e+03	1.995207432468290021e-01	1.624229369544459445e+01
1.945440999351070843e+02	1.541000000000000000e+03	1.996660996125881882e-01	1.630523150585655046e+01
1.944179364461737975e+02	1.542000000000000000e+03	1.993254330520616846e-01	1.636814465688970444e+01
1.942919364873622783e+02	1.543000000000000000e+03	1.994928055511330234e-01	1.643103314854408126e+01
1.941660997409326512e+02	1.544000000000000000e+03	1.995889171044949451e-01	1.649389698081967381e+01
1.940404258899676506e+02	1.545000000000000000e+03	1.986704176617311302e-01	1.655673615371646079e+01
1.939149146183699770e+02	1.546000000000000000e+03	1.988930578994852483e-01	1.661955066723447416e+01
1.937895656108597109e+02	1.547000000000000000e+03	1.989277272727272283e-01	1.668234052137369972e+01
1.936643785529715842e+02	1.548000000000000000e+03	1.987472459268694036e-01	1.674510571613412324e+01
1.935393531310522803e+02	1.549000000000000000e+03	1.982236690017512570e-01	1.680784625151576961e+01
1.934144890322580750e+02	1.550000000000000000e+03	1.983999999999999930e-01	1.687056212751862816e+01
1.932897859445519089e+02	1.551000000000000000e+03	1.973448999628509004e-01	1.693325334414268468e+01
1.931652435567010286e+02	1.552000000000000000e+03	1.976114713686780155e-01	1.699591990138796760e+01
1.930408615582743153e+02	1.553000000000000000e+03	1.970372828105928231e-01	1.705856179925444849e+01
1.929166396396396408e+02	1.554000000000000000e+03	1.964083322719311908e-01	1.712117903774215222e+01
1.927925774919614241e+02	1.555000000000000000e+03	1.963087289709706251e-01	1.718377161685106813e+01
1.926686748071979309e+02	1.556000000000000000e+03	1.958830852305895598e-01	1.724633953658118202e+01
1.925449312780988862e+02	1.557000000000000000e+03	1.958524653717561015e-01	1.730888279693251874e+01
1.924213465982028310e+02	1.558000000000000000e+03	1.944295706628455800e-01	1.737140139790506765e+01
1.922979204618345079e+02	1.559000000000000000e+03	1.949126078649896232e-01	1.743389533949881809e+01
1.921746525641025585e+02	1.560000000000000000e+03	1.943503128482725051e-01	1.749636462171379137e+01
1.920515426008968518e+02	1.561000000000000000e+03	1.936980308337312995e-01	1.755880924454997327e+01
1.919285902688860403e+02	1.562000000000000000e+03	1.936393212333492320e-01	1.762122920800735670e+01
1.918057952655150302e+02	1.563000000000000000e+03	1.929816236798811147e-01	1.768362451208596298e+01
1.916831572890025654e+02	1.564000000000000000e+03	1.928841458366502004e-01	1.774599515678578143e+01
1.915606760383386700e+02	1.565000000000000000e+03	1.919571944488669135e-01	1.780834114210679786e+01
1.914383512132822318e+02	1.566000000000000000e+03	1.920624664331581077e-01	1.787066246804903713e+01
1.913161825143586725e+02	1.567000000000000000e+03	1.912575396699038865e-01	1.793295913461248858e+01
1.911941696428571333e+02	1.568000000000000000e+03	1.919670129491057309e-01	1.799523114179714156e+01
1.910723123008285427e+02	1.569000000000000000e+03	1.912037900015920722e-01	1.805747848960301383e+01
1.909506101910828022e+02	1.570000000000000000e+03	1.900646749456030848e-01	1.811970117803009117e+01
1.908290630171865132e+02	1.571000000000000000e+03	1.903887409117444307e-01	1.818189920707838780e+01
1.907076704834605607e+02	1.572000000000000000e+03	1.898608621238655481e-01	1.824407257674789662e+01
1.905864322949777545e+02	1.573000000000000000e+03	1.896285546356737128e-01	1.830622128703860341e+01
1.904653481575603564e+02	1.574000000000000000e+03	1.899902756991986297e-01	1.836834533795053659e+01
1.903444177777777782e+02	1.575000000000000000e+03	1.896858976808362685e-01	1.843044472948367840e+01
1.902236408629441655e+02	1.576000000000000000e+03	1.894123926657113877e-01	1.849251946163802174e+01
1.901030171211160393e+02	1.577000000000000000e+03	1.899912880114631164e-01	1.855456953441358792e+01
1.899825462610899933e+02	1.578000000000000000e+03	1.897309419943745135e-01	1.861659494781036628e+01
1.898622279924002783e+02	1.579000000000000000e+03	1.893987783261688318e-01	1.867859570182834261e+01
1.897420620253164714e+02	1.580000000000000000e+03	1.899632492172159126e-01	1.874057179646754179e+01
1.896220480708412310e+02	1.581000000000000000e+03	1.892514477524810113e-01	1.880252323172795315e+01
1.895021858407079662e+02	1.582000000000000000e+03	1.897867160218648375e-01	1.886445000760956248e+01
1.893824750473783922e+02	1.583000000000000000e+03	1.896970830016451171e-01	1.892635212411239820e+01
1.892629154040403989e+02	1.584000000000000000e+03	1.902331101735392216e-01	1.898822958123643190e+01
1.891435066246056920e+02	1.585000000000000000e+03	1.902075513453271027e-01	1.905008237898168844e+01
1.890242484237074336e+02	1.586000000000000000e+03	1.902127644218011837e-01	1.911191051734815716e+01
1.889051405166981965e+02	1.587000000000000000e+03	1.903453667144297257e-01	1.917371399633582385e+01
1.887861826196473487e+02	1.588000000000000000e+03	1.916564095420049685e-01	1.923549281594471694e+01
1.886673744493392064e+02	1.589000000000000000e+03	1.914274425516106215e-01	1.929724697617481866e+01
1.885487157232704476e+02	1.590000000000000000e+03	1.914759287268481269e-01	1.935897647702611835e+01
1.884302061596480087e+02	1.591000000000000000e+03	1.918390667621928392e-01	1.942068131849864443e+01
1.883118454773869246e+02	1.592000000000000000e+03	1.922286748394628764e-01	1.948236150059238270e+01
1.881936333961079697e+02	1.593000000000000000e+03	1.923170426683648848e-01	1.954401702330731894e+01
1.880755696361354978e+02	1.594000000000000000e+03	1.924922599904473064e-01	1.960564788664347802e+01
1.879576539184952821e+02	1.595000000000000000e+03	1.929329353075412146e-01	1.966725409060085283e+01
1.878398859649122699e+02	1.596000000000000000e+03	1.935020628350050120e-01	1.972883563517941852e+01
1.877222654978083938e+02	1.597000000000000000e+03	1.936336023987687560e-01	1.979039252037921415e+01
1.876047922403003554e+02	1.598000000000000000e+03	1.943016247412832076e-01	1.985192474620021841e+01
1.874874659161976354e+02	1.599000000000000000e+03	1.952734179801517145e-01	1.991343231264242064e+01
1.873702862499999924e+02	1.600000000000000000e+03	1.957732582391338572e-01	1.997491521970584927e+01
1.872532529668957011e+02	1.601000000000000000e+03	1.958933593376850357e-01	2.003637346739047587e+01
1.871363657927590509e+02	1.602000000000000000e+03	1.967834654778962689e-01	2.009780705569632886e+01
1.870196244541484702e+02	1.603000000000000000e+03	1.967787080082789020e-01	2.015921598462339048e+01
1.869030286783042527e+02	1.604000000000000000e+03	1.975711338428063069e-01	2.022060025417165008e+01
1.867865781931464255e+02	1.605000000000000000e+03	1.979500122061242651e-01	2.028195986434113962e+01
1.866702727272727316e+02	1.606000000000000000e+03	1.983732263970704734e-01	2.034329481513183069e+01
1.865541120099564409e+02	1.607000000000000000e+03	1.991174194661147479e-01	2.040460510654373039e+01
1.864380957711442761e+02	1.608000000000000000e+03	2.000779769675741226e-01	2.046589073857684937e+01
1.863222237414543088e+02	1.609000000000000000e+03	2.003512795202462282e-01	2.052715171123117699e+01
1.862064956521739134e+02	1.610000000000000000e+03	2.007374460011675243e-01	2.058838802450670613e+01
1.860909112352576074e+02	1.611000000000000000e+03	2.017341906808894358e-01	2.064959967840346167e+01
1.859754702233250612e+02	1.612000000000000000e+03	2.016299814254629563e-01	2.071078667292142583e+01
1.858601723496590239e+02	1.613000000000000000e+03	2.029358111765641737e-01	2.077194900806059152e+01
1.857450173482032199e+02	1.614000000000000000e+03	2.037930196890091750e-01	2.083308668382097650e+01
1.856300049535603591e+02	1.615000000000000000e+03	2.051676813670858801e-01	2.089419970020256301e+01
1.855151349009900912e+02	1.616000000000000000e+03	2.052409165207238206e-01	2.095528805720537235e+01
1.854004069264069301e+02	1.617000000000000000e+03	2.056413551451466981e-01	2.101635175482939744e+01
1.852858207663782650e+02	1.618000000000000000e+03	2.064354006792972762e-01	2.107739079307461694e+01
1.851713761581222855e+02	1.619000000000000000e+03	2.070034145305948980e-01	2.113840517194105928e+01
1.850570728395061622e+02	1.620000000000000000e+03	2.069959242158891655e-01	2.119939489142871736e+01
1.849429105490438019e+02	1.621000000000000000e+03	2.079287971660563339e-01	2.126035995153756986e+01
1.848288890258939716e+02	1.622000000000000000e+03	2.086908053388526196e-01	2.132130035226764875e+01
1.847150080098582805e+02	1.623000000000000000e+03	2.092274905800562135e-01	2.138221609361893982e+01
1.846012672413793041e+02	1.624000000000000000e+03	2.107687149073926292e-01	2.144310717559142887e+01
1.844876664615384527e+02	1.625000000000000000e+03	2.111532112720903853e-01	2.150397359818514076e+01
1.843742054120541241e+02	1.626000000000000000e+03	2.120833511118186687e-01	2.156481536140006483e+01
1.842608838352796568e+02	1.627000000000000000e+03	2.135397505705035892e-01	2.162563246523618687e+01
1.841477014742014831e+02	1.628000000000000000e+03	2.142585878044896419e-01	2.168642490969353531e+01
1.840346580724370824e+02	1.629000000000000000e+03	2.143591514090112116e-01	2.174719269477209238e+01
1.839217533742331057e+02	1.630000000000000000e+03	2.155159300536007572e-01	2.180793582047185097e+01
1.838089871244635276e+02	1.631000000000000000e+03	2.173353157671283620e-01	2.186865428679282886e+01
1.836963590686274301e+02	1.632000000000000000e+03	2.182218290611898093e-01	2.192934809373501182e+01
1.835838689528475243e+02	1.633000000000000000e+03	2.185177546038316321e-01	2.199001724129841762e+01
1.834715165238678196e+02	1.634000000000000000e+03	2.201727052486334435e-01	2.205066172948303205e+01
1.833593015290520043e+02	1.635000000000000000e+03	2.213534721116594828e-01	2.211128155828884445e+01
1.832472237163814270e+02	1.636000000000000000e+03	2.228144268428594588e-01	2.217187672771588325e+01
1.831352828344532782e+02	1.637000000000000000e+03	2.239143169877407247e-01	2.223244723776413423e+01
1.830234786324786285e+02	1.638000000000000000e+03	2.253529013426736338e-01	2.229299308843357963e+01
1.829118108602806387e+02	1.639000000000000000e+03	2.263118892957596828e-01	2.235351427972425498e+01
1.828002792682926838e+02	1.640000000000000000e+03	2.284806984025898047e-01	2.241401081163613895e+01
1.826888836075563631e+02	1.641000000000000000e+03	2.285940182030462009e-01	2.247448268416922090e+01
1.825776236297198523e+02	1.642000000000000000e+03	2.308312540465955187e-01	2.253492989732352569e+01
1.824664990870359134e+02	1.643000000000000000e+03	2.325121647296077010e-01	2.259535245109904267e+01
1.823555097323601046e+02	1.644000000000000000e+03	2.342892389746855097e-01	2.265575034549576117e+01
1.822446553191489329e+02	1.645000000000000000e+03	2.355269452847210676e-01	2.271612358051370251e+01
1.821339356014580630e+02	1.646000000000000000e+03	2.372830677174547764e-01	2.277647215615285248e+01
1.820233503339404990e+02	1.647000000000000000e+03	2.383566905482141507e-01	2.283679607241320753e+01
1.819128992718446511e+02	1.648000000000000000e+03	2.400373499442763348e-01	2.289709532929477831e+01
1.818025821710127445e+02	1.649000000000000000e+03	2.427527142705513397e-01	2.295736992679755062e+01


==> Data/fibre_ull.txt <==
freq	wl	att	disp
2.379305222222222369e+02	1.260000000000000000e+03	3.098002700828280109e-01	-2.350393181445734392e+00
2.377418382236320440e+02	1.261000000000000000e+03	3.080043781952199744e-01	-2.280550744972968058e+00
2.375534532488114223e+02	1.262000000000000000e+03	3.060582887488605963e-01	-2.210732967878988653e+00
2.373653665874901151e+02	1.263000000000000000e+03	3.042693135972729945e-01	-2.140939850163813052e+00
2.371775775316455679e+02	1.264000000000000000e+03	3.026067241310980149e-01	-2.071171391827411057e+00
2.369900853754940613e+02	1.265000000000000000e+03	3.008251563428836484e-01	-2.001427592869796435e+00
2.368028894154818147e+02	1.266000000000000000e+03	2.993677160860779840e-01	-1.931708453290992056e+00
2.366159889502762610e+02	1.267000000000000000e+03	2.978773946815676532e-01	-1.862013973090954178e+00
2.364293832807570936e+02	1.268000000000000000e+03	2.963285289105537790e-01	-1.792344152269707003e+00
2.362430717100078823e+02	1.269000000000000000e+03	2.949767247255580260e-01	-1.722698990827263632e+00
2.360570535433070916e+02	1.270000000000000000e+03	2.936700101058137280e-01	-1.653078488763593645e+00
2.358713280881195828e+02	1.271000000000000000e+03	2.923306782784449998e-01	-1.583482646078724132e+00
2.356858946540880311e+02	1.272000000000000000e+03	2.911375365592679954e-01	-1.513911462772631555e+00
2.355007525530243697e+02	1.273000000000000000e+03	2.899206976974597061e-01	-1.444364938845329238e+00
2.353159010989010937e+02	1.274000000000000000e+03	2.887662955256999897e-01	-1.374843074296830947e+00
2.351313396078431310e+02	1.275000000000000000e+03	2.876648060080049807e-01	-1.305345869127102709e+00
2.349470673981191453e+02	1.276000000000000000e+03	2.865498995363208179e-01	-1.235873323336164731e+00
2.347630837901331233e+02	1.277000000000000000e+03	2.856059006063489947e-01	-1.166425436924030778e+00
2.345793881064162747e+02	1.278000000000000000e+03	2.842401503982879829e-01	-1.097002209890666657e+00
2.343959796716184769e+02	1.279000000000000000e+03	2.834249558118338008e-01	-1.027603642236096348e+00
2.342128578125000047e+02	1.280000000000000000e+03	2.823255072722229975e-01	-9.582297339603267350e-01
2.340300218579235150e+02	1.281000000000000000e+03	2.813042559346889959e-01	-8.888804850633303944e-01
2.338474711388455489e+02	1.282000000000000000e+03	2.802291094994647791e-01	-8.195558955451245353e-01
2.336652049883086590e+02	1.283000000000000000e+03	2.792972805453179941e-01	-7.502559654057224803e-01
2.334832227414330248e+02	1.284000000000000000e+03	2.784831064479057483e-01	-6.809806946450939202e-01
2.333015237354085514e+02	1.285000000000000000e+03	2.773175928347800245e-01	-6.117300832632658336e-01
2.331201073094867695e+02	1.286000000000000000e+03	2.763936628621250224e-01	-5.425041312602145727e-01
2.329389728049728205e+02	1.287000000000000000e+03	2.754804668489677644e-01	-4.733028386359503514e-01
2.327581195652173847e+02	1.288000000000000000e+03	2.744173768477790043e-01	-4.041262053904899898e-01
2.325775469356089786e+02	1.289000000000000000e+03	2.735606081322080052e-01	-3.349742315238030677e-01
2.323972542635659124e+02	1.290000000000000000e+03	2.726763248523758065e-01	-2.658469170359064604e-01
2.322172408985282743e+02	1.291000000000000000e+03	2.718035689375020159e-01	-1.967442619268138237e-01
2.320375061919504560e+02	1.292000000000000000e+03	2.709003883802960089e-01	-1.276662661964911849e-01
2.318580494972931092e+02	1.293000000000000000e+03	2.700964946696788327e-01	-5.861292984496232344e-02
2.316788701700154718e+02	1.294000000000000000e+03	2.692964181825390213e-01	1.041574712776940220e-02
2.314999675675675803e+02	1.295000000000000000e+03	2.684977400626160082e-01	7.941976472172432300e-02
2.313213410493827382e+02	1.296000000000000000e+03	2.676491350612288933e-01	1.483991229368888665e-01
2.311429899768696998e+02	1.297000000000000000e+03	2.668016260452579780e-01	2.173538217732529088e-01
2.309649137134052239e+02	1.298000000000000000e+03	2.660535929140408484e-01	2.862838612308434838e-01
2.307871116243263998e+02	1.299000000000000000e+03	2.653571872151548328e-01	3.551892413096437440e-01
2.306095830769230588e+02	1.300000000000000000e+03	2.646445299805810225e-01	4.240699620096366473e-01
2.304323274404304414e+02	1.301000000000000000e+03	2.638614986327428857e-01	4.929260233308595529e-01
2.302553440860214948e+02	1.302000000000000000e+03	2.632700112947329862e-01	5.617574252732819851e-01
2.300786323867997112e+02	1.303000000000000000e+03	2.624936699956409991e-01	6.305641678369274805e-01
2.299021917177913963e+02	1.304000000000000000e+03	2.620535124638369018e-01	6.993462510217827166e-01
2.297260214559387066e+02	1.305000000000000000e+03	2.614222650893670008e-01	7.681036748278373683e-01
2.295501209800918900e+02	1.306000000000000000e+03	2.607618776998369969e-01	8.368364392551186359e-01
2.293744896710022942e+02	1.307000000000000000e+03	2.602615511433438722e-01	9.055445443036095332e-01
2.291991269113149770e+02	1.308000000000000000e+03	2.596440609519279907e-01	9.742279899732965154e-01
2.290240320855614868e+02	1.309000000000000000e+03	2.590579782427769873e-01	1.042886776264210003e+00
2.288492045801526729e+02	1.310000000000000000e+03	2.585168711607808700e-01	1.111520903176336672e+00
2.286746437833714651e+02	1.311000000000000000e+03	2.579825668767090074e-01	1.180130370709659315e+00
2.285003490853658548e+02	1.312000000000000000e+03	2.577094624103359877e-01	1.248715178864208353e+00
2.283263198781416463e+02	1.313000000000000000e+03	2.571971547180278983e-01	1.317275327639967353e+00
2.281525555555555513e+02	1.314000000000000000e+03	2.567389315578800235e-01	1.385810817036925657e+00
2.279790555133079692e+02	1.315000000000000000e+03	2.563047455712759159e-01	1.454321647055107247e+00
2.278058191489361661e+02	1.316000000000000000e+03	2.558630765267699836e-01	1.522807817694484811e+00
2.276328458618071409e+02	1.317000000000000000e+03	2.558892303729239925e-01	1.591269328955088991e+00
2.274601350531107755e+02	1.318000000000000000e+03	2.553210244521059713e-01	1.659706180836906242e+00
2.272876861258529289e+02	1.319000000000000000e+03	2.551017395870490145e-01	1.728118373339919467e+00
2.271154984848484730e+02	1.320000000000000000e+03	2.549983333333329938e-01	1.796505906464159308e+00
2.269435715367146145e+02	1.321000000000000000e+03	2.548264427535369969e-01	1.864868780209610444e+00
2.267719046898638453e+02	1.322000000000000000e+03	2.547609822454720008e-01	1.933206994576259552e+00
2.266004973544973495e+02	1.323000000000000000e+03	2.548438661673210204e-01	2.001520549564131723e+00
2.264293489425981818e+02	1.324000000000000000e+03	2.547496817659409829e-01	2.069809445173216744e+00
2.262584588679245314e+02	1.325000000000000000e+03	2.548435637855189784e-01	2.138073681403496629e+00
2.260878265460030150e+02	1.326000000000000000e+03	2.548109469741999811e-01	2.206313258255004239e+00
2.259174513941220823e+02	1.327000000000000000e+03	2.550677999048860389e-01	2.274528175727723589e+00
2.257473328313253091e+02	1.328000000000000000e+03	2.554073855665199844e-01	2.342718433821640467e+00
2.255774702784048316e+02	1.329000000000000000e+03	2.556131399357980949e-01	2.410884032536782406e+00
2.254078631578947238e+02	1.330000000000000000e+03	2.560505383822770376e-01	2.479024971873135641e+00
2.252385108940646035e+02	1.331000000000000000e+03	2.563754218681880137e-01	2.547141251830686404e+00
2.250694129129128953e+02	1.332000000000000000e+03	2.570096928625211219e-01	2.615232872409464004e+00
2.249005686421605219e+02	1.333000000000000000e+03	2.575523875480519864e-01	2.683299833609434248e+00
2.247319775112443949e+02	1.334000000000000000e+03	2.582531016922279821e-01	2.751342135430632663e+00
2.245636389513108497e+02	1.335000000000000000e+03	2.588688532873621440e-01	2.819359777873042372e+00
2.243955523952095916e+02	1.336000000000000000e+03	2.596870712955259841e-01	2.887352760936651830e+00
2.242277172774869314e+02	1.337000000000000000e+03	2.605983398723890065e-01	2.955321084621484129e+00
2.240601330343796462e+02	1.338000000000000000e+03	2.614447148575281821e-01	3.023264748927528167e+00
2.238927991038088123e+02	1.339000000000000000e+03	2.624030757341579978e-01	3.091183753854771510e+00
2.237257149253731541e+02	1.340000000000000000e+03	2.633245870487059825e-01	3.159078099403237694e+00
2.235588799403430187e+02	1.341000000000000000e+03	2.642079253358702307e-01	3.226947785572917393e+00
2.233922935916542372e+02	1.342000000000000000e+03	2.651153764911030053e-01	3.294792812363789736e+00
2.232259553239017293e+02	1.343000000000000000e+03	2.661318658106450186e-01	3.362613179775891581e+00
2.230598645833333364e+02	1.344000000000000000e+03	2.670747685570481478e-01	3.430408887809203389e+00
2.228940208178438809e+02	1.345000000000000000e+03	2.678521683905999984e-01	3.498179936463714945e+00
2.227284234769687998e+02	1.346000000000000000e+03	2.687353931359731107e-01	3.565926325739451119e+00
2.225630720118782619e+02	1.347000000000000000e+03	2.695195581183369993e-01	3.633648055636383045e+00
2.223979658753709145e+02	1.348000000000000000e+03	2.702467286886219844e-01	3.701345126154542253e+00
2.222331045218680572e+02	1.349000000000000000e+03	2.711229994451711534e-01	3.769017537293912312e+00
2.220684874074074173e+02	1.350000000000000000e+03	2.718472975864940078e-01	3.836665289054476791e+00
2.219041139896372954e+02	1.351000000000000000e+03	2.725909089287840148e-01	3.904288381436267663e+00
2.217399837278106531e+02	1.352000000000000000e+03	2.731615713549721547e-01	3.971886814439272051e+00
2.215760960827790029e+02	1.353000000000000000e+03	2.739970613878650041e-01	4.039460588063473523e+00
2.214124505169867234e+02	1.354000000000000000e+03	2.746625510244519730e-01	4.107009702308900501e+00
2.212490464944649489e+02	1.355000000000000000e+03	2.753405128205131391e-01	4.174534157175538773e+00
2.210858834808259701e+02	1.356000000000000000e+03	2.762616080133160068e-01	4.242033952663375018e+00
2.209229609432571806e+02	1.357000000000000000e+03	2.772823681290370046e-01	4.309509088772435881e+00
2.207602783505154775e+02	1.358000000000000000e+03	2.785758169856932254e-01	4.376959565502708038e+00
2.205978351729212648e+02	1.359000000000000000e+03	2.796438580430389842e-01	4.444385382854173727e+00
2.204356308823529389e+02	1.360000000000000000e+03	2.812626439583094662e-01	4.511786540826870251e+00
2.202736649522410062e+02	1.361000000000000000e+03	2.833138770657475103e-01	4.579163039420777181e+00
2.201119368575623980e+02	1.362000000000000000e+03	2.856630462093289746e-01	4.646514878635880308e+00
2.199504460748349288e+02	1.363000000000000000e+03	2.884434908651377638e-01	4.713842058472209828e+00
2.197891920821114411e+02	1.364000000000000000e+03	2.920851638727059996e-01	4.781144578929735545e+00
2.196281743589743485e+02	1.365000000000000000e+03	2.966079073039269987e-01	4.848422440008489431e+00
2.194673923865300083e+02	1.366000000000000000e+03	3.023999492727795779e-01	4.915675641708451948e+00
2.193068456474030654e+02	1.367000000000000000e+03	3.098933573098719974e-01	4.982904184029610661e+00
2.191465336257309957e+02	1.368000000000000000e+03	3.198005284746169852e-01	5.050108066971995768e+00
2.189864558071585066e+02	1.369000000000000000e+03	3.333252946538301509e-01	5.117287290535594835e+00
2.188266116788321369e+02	1.370000000000000000e+03	3.527117590060629970e-01	5.184441854720389209e+00
2.186670007293946014e+02	1.371000000000000000e+03	3.794870090486202052e-01	5.251571759526409977e+00
2.185076224489795891e+02	1.372000000000000000e+03	4.128982505883685428e-01	5.318677004953641152e+00
2.183484763292061075e+02	1.373000000000000000e+03	4.516882727896612271e-01	5.385757591002071187e+00
2.181895618631731963e+02	1.374000000000000000e+03	4.945998648169006584e-01	5.452813517671724952e+00
2.180308785454545557e+02	1.375000000000000000e+03	5.403758158344664775e-01	5.519844784962590900e+00
2.178724258720930322e+02	1.376000000000000000e+03	5.877589150067060730e-01	5.586851392874652156e+00
2.177142033405955033e+02	1.377000000000000000e+03	6.354919514980372774e-01	5.653833341407940694e+00
2.175562104499274199e+02	1.378000000000000000e+03	6.823177144728078680e-01	5.720790630562439638e+00
2.173984467005076056e+02	1.379000000000000000e+03	7.269789930953964863e-01	5.787723260338137443e+00
2.172409115942028848e+02	1.380000000000000000e+03	7.682185765302070868e-01	5.854631230735060754e+00
2.170836046343229668e+02	1.381000000000000000e+03	8.047792539415852264e-01	5.921514541753182037e+00
2.169265253256150459e+02	1.382000000000000000e+03	8.354038144939314181e-01	5.988373193392527938e+00
2.167696731742588554e+02	1.383000000000000000e+03	8.588350473516188632e-01	6.055207185653084245e+00
2.166130476878612967e+02	1.384000000000000000e+03	8.738157416790162113e-01	6.122016518534835861e+00
2.164566483754512660e+02	1.385000000000000000e+03	8.790886866405099864e-01	6.188801192037815646e+00
2.163004747474747376e+02	1.386000000000000000e+03	8.764387999828283649e-01	6.255561206162006727e+00
2.161445263157894772e+02	1.387000000000000000e+03	8.688136639883271561e-01	6.322296560907395779e+00
2.159888025936599263e+02	1.388000000000000000e+03	8.567000646248063012e-01	6.389007256274009450e+00
2.158333030957523420e+02	1.389000000000000000e+03	8.405847878600687384e-01	6.455693292261834415e+00
2.156780273381295103e+02	1.390000000000000000e+03	8.209546196619317282e-01	6.522354668870857353e+00
2.155229748382458581e+02	1.391000000000000000e+03	7.982963459981827770e-01	6.588991386101106684e+00
2.153681451149425357e+02	1.392000000000000000e+03	7.730967528366415875e-01	6.655603443952565534e+00
2.152135376884422158e+02	1.393000000000000000e+03	7.458426261451144290e-01	6.722190842425220580e+00
2.150591520803443188e+02	1.394000000000000000e+03	7.170207518913882527e-01	6.788753581519102909e+00
2.149049878136200675e+02	1.395000000000000000e+03	6.871179160432929756e-01	6.855291661234182321e+00
2.147510444126074560e+02	1.396000000000000000e+03	6.566209045686146606e-01	6.921805081570488127e+00
2.145973214030064469e+02	1.397000000000000000e+03	6.260165034351585778e-01	6.988293842528003452e+00
2.144438183118741108e+02	1.398000000000000000e+03	5.957914986107488708e-01	7.054757944106719414e+00
2.142905346676197382e+02	1.399000000000000000e+03	5.664326760631714919e-01	7.121197386306657329e+00
2.141374700000000075e+02	1.400000000000000000e+03	5.384268217602325990e-01	7.187612169127809203e+00
2.139846238401142102e+02	1.401000000000000000e+03	5.122607216697541155e-01	7.254002292570154609e+00
2.138319957203994193e+02	1.402000000000000000e+03	4.884211617595242139e-01	7.320367756633727296e+00
2.136795851746257995e+02	1.403000000000000000e+03	4.673949279973501070e-01	7.386708561318512167e+00
2.135273917378917474e+02	1.404000000000000000e+03	4.496688063510480005e-01	7.453024706624495899e+00
2.133754149466192302e+02	1.405000000000000000e+03	4.357295827884120065e-01	7.519316192551701583e+00
2.132236543385490677e+02	1.406000000000000000e+03	4.240169812012483663e-01	7.585583019100121227e+00
2.130721094527363277e+02	1.407000000000000000e+03	4.126498622181224984e-01	7.651825186269737955e+00
2.129207798295454381e+02	1.408000000000000000e+03	4.016337169119599815e-01	7.718042694060578413e+00
2.127696650106458378e+02	1.409000000000000000e+03	3.909740363557027698e-01	7.784235542472631941e+00
2.126187645390070884e+02	1.410000000000000000e+03	3.806763116222854348e-01	7.850403731505881666e+00
2.124680779588944119e+02	1.411000000000000000e+03	3.707460337846369414e-01	7.916547261160357785e+00
2.123176048158640299e+02	1.412000000000000000e+03	3.611886939157001875e-01	7.982666131436030987e+00
2.121673446567586723e+02	1.413000000000000000e+03	3.520097830884043044e-01	8.048760342332929696e+00
2.120172970297029735e+02	1.414000000000000000e+03	3.432147923756843078e-01	8.114829893851039699e+00
2.118674614840989534e+02	1.415000000000000000e+03	3.348092128504807086e-01	8.180874785990347675e+00
2.117178375706214695e+02	1.416000000000000000e+03	3.267985355857230267e-01	8.246895018750880268e+00
2.115684248412138118e+02	1.417000000000000000e+03	3.191882516543463888e-01	8.312890592132625045e+00
2.114192228490832122e+02	1.418000000000000000e+03	3.119838521292904177e-01	8.378861506135564241e+00
2.112702311486962685e+02	1.419000000000000000e+03	3.051908280834854659e-01	8.444807760759731607e+00
2.111214492957746529e+02	1.420000000000000000e+03	2.988146705898668265e-01	8.510729356005109381e+00
2.109728768472906495e+02	1.421000000000000000e+03	2.928608707213732343e-01	8.576626291871685126e+00
2.108245133614627491e+02	1.422000000000000000e+03	2.873349195509347087e-01	8.642498568359487265e+00
2.106763583977512440e+02	1.423000000000000000e+03	2.822423081514898735e-01	8.708346185468499812e+00
2.105284115168539358e+02	1.424000000000000000e+03	2.775885275959733001e-01	8.774169143198708554e+00
2.103806722807017593e+02	1.425000000000000000e+03	2.733790689573172283e-01	8.839967441550143690e+00
2.102331402524544046e+02	1.426000000000000000e+03	2.694896093720800523e-01	8.905741080522776798e+00
2.100858149964961399e+02	1.427000000000000000e+03	2.657855718675198320e-01	8.971490060116632748e+00
2.099386960784313771e+02	1.428000000000000000e+03	2.622570663526298529e-01	9.037214380331704433e+00
2.097917830650804660e+02	1.429000000000000000e+03	2.588942027364051213e-01	9.102914041167970538e+00
2.096450755244755157e+02	1.430000000000000000e+03	2.556870909278369242e-01	9.168589042625463037e+00
2.094985730258560466e+02	1.431000000000000000e+03	2.526258408359184360e-01	9.234239384704165943e+00
2.093522751396647834e+02	1.432000000000000000e+03	2.497005623696446075e-01	9.299865067404068597e+00
2.092061814375436199e+02	1.433000000000000000e+03	2.469013654380068368e-01	9.365466090725194093e+00
2.090602914923291564e+02	1.434000000000000000e+03	2.442183599499982427e-01	9.431042454667531771e+00
2.089146048780487774e+02	1.435000000000000000e+03	2.416416558146136373e-01	9.496594159231065646e+00
2.087691211699164455e+02	1.436000000000000000e+03	2.391613629408445296e-01	9.562121204415825915e+00
2.086238399443284663e+02	1.437000000000000000e+03	2.367675912376841496e-01	9.627623590221798366e+00
2.084787607788595096e+02	1.438000000000000000e+03	2.344504506141270594e-01	9.693101316648967014e+00
2.083338832522584880e+02	1.439000000000000000e+03	2.322000509791645739e-01	9.758554383697362056e+00
2.081892069444444360e+02	1.440000000000000000e+03	2.300065022417911442e-01	9.823982791366969280e+00
2.080447314365024170e+02	1.441000000000000000e+03	2.278599143110000280e-01	9.889386539657772701e+00
2.079004563106796013e+02	1.442000000000000000e+03	2.257503970957829842e-01	9.954765628569802516e+00
2.077563811503811451e+02	1.443000000000000000e+03	2.236680605051347970e-01	1.002012005810302675e+01
2.076125055401661825e+02	1.444000000000000000e+03	2.216030144480474751e-01	1.008544982825747915e+01
2.074688290657439609e+02	1.445000000000000000e+03	2.195453688335141373e-01	1.015075493903314197e+01
2.073253513139695485e+02	1.446000000000000000e+03	2.174852335705291517e-01	1.021603539043000275e+01
2.071820718728403676e+02	1.447000000000000000e+03	2.154127185680844714e-01	1.028129118244808815e+01
2.070389903314917035e+02	1.448000000000000000e+03	2.133179337351731319e-01	1.034652231508738573e+01
2.068961062801932371e+02	1.449000000000000000e+03	2.111909889807897511e-01	1.041172878834787952e+01
2.067534193103448104e+02	1.450000000000000000e+03	2.090219942139260045e-01	1.047691060222959969e+01
2.066109290144727879e+02	1.451000000000000000e+03	2.069880331312166366e-01	1.054206775673253205e+01
2.064686349862259078e+02	1.452000000000000000e+03	2.053207565489640063e-01	1.060720025185666060e+01
2.063265368203716434e+02	1.453000000000000000e+03	2.039861869377396775e-01	1.067230808760201377e+01
2.061846341127922813e+02	1.454000000000000000e+03	2.022929833947607614e-01	1.073739126396858090e+01
2.060429264604811124e+02	1.455000000000000000e+03	2.011457999445170064e-01	1.080244978095634067e+01
2.059014134615384819e+02	1.456000000000000000e+03	1.996363920263147240e-01	1.086748363856533039e+01
2.057600947151681510e+02	1.457000000000000000e+03	1.983769206990847744e-01	1.093249283679553052e+01
2.056189698216735167e+02	1.458000000000000000e+03	1.972374095430589891e-01	1.099747737564692684e+01
2.054780383824537182e+02	1.459000000000000000e+03	1.960426806166527258e-01	1.106243725511954956e+01
2.053372999999999990e+02	1.460000000000000000e+03	1.948188116751869980e-01	1.112737247521336847e+01
2.051967542778918698e+02	1.461000000000000000e+03	1.941842382990530136e-01	1.119228303592841556e+01
2.050564008207934421e+02	1.462000000000000000e+03	1.938445771410446106e-01	1.125716893726467305e+01
2.049162392344497619e+02	1.463000000000000000e+03	1.919159877937620107e-01	1.132203017922212496e+01
2.047762691256830578e+02	1.464000000000000000e+03	1.909614441406090046e-01	1.138686676180080504e+01
2.046364901023890752e+02	1.465000000000000000e+03	1.901568323227517954e-01	1.145167868500069552e+01
2.044969017735334376e+02	1.466000000000000000e+03	1.892806749098399910e-01	1.151646594882178398e+01
2.043575037491479236e+02	1.467000000000000000e+03	1.886428512265679869e-01	1.158122855326409884e+01
2.042182956403269714e+02	1.468000000000000000e+03	1.874499740419288407e-01	1.164596649832762409e+01
2.040792770592239549e+02	1.469000000000000000e+03	1.866972543890939862e-01	1.171067978401234555e+01
2.039404476190476316e+02	1.470000000000000000e+03	1.858162592636628807e-01	1.177536841031829162e+01
2.038018069340584759e+02	1.471000000000000000e+03	1.853006257678438684e-01	1.184003237724545166e+01
2.036633546195652116e+02	1.472000000000000000e+03	1.846901276106689971e-01	1.190467168479380788e+01
2.035250902919212592e+02	1.473000000000000000e+03	1.837133230293659103e-01	1.196928633296339051e+01
2.033870135685210414e+02	1.474000000000000000e+03	1.832972407165220086e-01	1.203387632175417110e+01
2.032491240677966005e+02	1.475000000000000000e+03	1.824176063091980105e-01	1.209844165116617454e+01
2.031114214092141026e+02	1.476000000000000000e+03	1.814832830024168397e-01	1.216298232119939016e+01
2.029739052132701431e+02	1.477000000000000000e+03	1.806373235445649927e-01	1.222749833185380375e+01
2.028365751014885063e+02	1.478000000000000000e+03	1.801849583878250005e-01	1.229198968312944373e+01
2.026994306964164991e+02	1.479000000000000000e+03	1.795943025006928317e-01	1.235645637502629235e+01
2.025624716216216257e+02	1.480000000000000000e+03	1.788405245115519959e-01	1.242089840754434249e+01
2.024256975016880631e+02	1.481000000000000000e+03	1.783034991875719899e-01	1.248531578068361547e+01
2.022891079622132224e+02	1.482000000000000000e+03	1.776491968850318348e-01	1.254970849444409886e+01
2.021527026298044234e+02	1.483000000000000000e+03	1.768958724685930073e-01	1.261407654882578022e+01
2.020164811320754836e+02	1.484000000000000000e+03	1.761263718146868495e-01	1.267841994382868620e+01
2.018804430976430808e+02	1.485000000000000000e+03	1.754256953196209057e-01	1.274273867945280614e+01
2.017445881561238252e+02	1.486000000000000000e+03	1.750302492767409901e-01	1.280703275569812227e+01
2.016089159381304512e+02	1.487000000000000000e+03	1.744353602425398608e-01	1.287130217256466480e+01
2.014734260752688328e+02	1.488000000000000000e+03	1.737412600562748544e-01	1.293554693005241596e+01
2.013381182001343177e+02	1.489000000000000000e+03	1.730202122220899918e-01	1.299976702816136687e+01
2.012029919463087140e+02	1.490000000000000000e+03	1.724433135180119259e-01	1.306396246689154239e+01
2.010680469483568231e+02	1.491000000000000000e+03	1.720805219355610038e-01	1.312813324624291589e+01
2.009332828418230577e+02	1.492000000000000000e+03	1.715972409146749866e-01	1.319227936621551223e+01
2.007986992632284000e+02	1.493000000000000000e+03	1.710750311100538434e-01	1.325640082680932252e+01
2.006642958500669351e+02	1.494000000000000000e+03	1.703276027424399930e-01	1.332049762802433079e+01
2.005300722408026672e+02	1.495000000000000000e+03	1.698717603931360065e-01	1.338456976986056368e+01
2.003960280748663081e+02	1.496000000000000000e+03	1.695945361233308357e-01	1.344861725231800875e+01
2.002621629926519802e+02	1.497000000000000000e+03	1.688688396147899895e-01	1.351264007539664824e+01
2.001284766355140334e+02	1.498000000000000000e+03	1.687590460904369871e-01	1.357663823909651590e+01
1.999949686457638336e+02	1.499000000000000000e+03	1.680290785875639126e-01	1.364061174341759397e+01
1.998616386666666642e+02	1.500000000000000000e+03	1.676317047120829962e-01	1.370456058835987001e+01
1.997284863424383730e+02	1.501000000000000000e+03	1.673015679863669170e-01	1.376848477392337067e+01
1.995955113182423588e+02	1.502000000000000000e+03	1.669348834859109565e-01	1.383238430010808173e+01
1.994627132401863037e+02	1.503000000000000000e+03	1.666737597590459974e-01	1.389625916691399254e+01
1.993300917553191596e+02	1.504000000000000000e+03	1.662321662109139675e-01	1.396010937434112797e+01
1.991976465116279087e+02	1.505000000000000000e+03	1.660497311060910031e-01	1.402393492238945960e+01
1.990653771580345222e+02	1.506000000000000000e+03	1.655461163951970072e-01	1.408773581105901762e+01
1.989332833443928337e+02	1.507000000000000000e+03	1.654702245075888867e-01	1.415151204034978605e+01
1.988013647214854132e+02	1.508000000000000000e+03	1.650156295327550038e-01	1.421526361026175245e+01
1.986696209410205540e+02	1.509000000000000000e+03	1.645781555899019921e-01	1.427899052079494346e+01
1.985380516556291184e+02	1.510000000000000000e+03	1.645207076051199147e-01	1.434269277194934844e+01
1.984066565188616664e+02	1.511000000000000000e+03	1.640673976538659928e-01	1.440637036372494961e+01
1.982754351851851879e+02	1.512000000000000000e+03	1.637138657710139888e-01	1.447002329612177540e+01
1.981443873099801749e+02	1.513000000000000000e+03	1.635113615107199048e-01	1.453365156913981338e+01
1.980135125495376371e+02	1.514000000000000000e+03	1.631712846272740103e-01	1.459725518277904754e+01
1.978828105610560897e+02	1.515000000000000000e+03	1.629119373439539831e-01	1.466083413703950811e+01
1.977522810026385116e+02	1.516000000000000000e+03	1.627625726231519687e-01	1.472438843192117908e+01
1.976219235332893618e+02	1.517000000000000000e+03	1.626482057226650013e-01	1.478791806742404980e+01
1.974917378129117083e+02	1.518000000000000000e+03	1.623595295842749087e-01	1.485142304354814335e+01
1.973617235023041303e+02	1.519000000000000000e+03	1.620213424880119490e-01	1.491490336029344910e+01
1.972318802631578762e+02	1.520000000000000000e+03	1.617161500812429875e-01	1.497835901765995281e+01
1.971022077580539076e+02	1.521000000000000000e+03	1.615031010977689141e-01	1.504179001564768114e+01
1.969727056504599148e+02	1.522000000000000000e+03	1.611209208179759933e-01	1.510519635425660745e+01
1.968433736047275033e+02	1.523000000000000000e+03	1.608007995482109986e-01	1.516857803348675837e+01
1.967142112860892382e+02	1.524000000000000000e+03	1.604725522133709503e-01	1.523193505333812148e+01
1.965852183606557446e+02	1.525000000000000000e+03	1.601668685847900120e-01	1.529526741381068078e+01
1.964563944954128658e+02	1.526000000000000000e+03	1.596876314746560055e-01	1.535857511490446825e+01
1.963277393582187358e+02	1.527000000000000000e+03	1.595483579043319722e-01	1.542185815661946613e+01
1.961992526178010507e+02	1.528000000000000000e+03	1.594691400150599903e-01	1.548511653895565843e+01
1.960709339437540848e+02	1.529000000000000000e+03	1.590557036420560122e-01	1.554835026191307890e+01
1.959427830065359615e+02	1.530000000000000000e+03	1.589279574366898595e-01	1.561155932549171155e+01
1.958147994774657263e+02	1.531000000000000000e+03	1.583448605001389897e-01	1.567474372969154039e+01
1.956869830287206184e+02	1.532000000000000000e+03	1.582541152459079614e-01	1.573790347451259208e+01
1.955593333333333419e+02	1.533000000000000000e+03	1.580745149209369371e-01	1.580103855995485773e+01
1.954318500651890247e+02	1.534000000000000000e+03	1.578231799627470011e-01	1.586414898601832135e+01
1.953045328990228029e+02	1.535000000000000000e+03	1.574234627273810028e-01	1.592723475270300959e+01
1.951773815104166658e+02	1.536000000000000000e+03	1.574609550984818751e-01	1.599029586000890646e+01
1.950503955757970118e+02	1.537000000000000000e+03	1.569575670748619978e-01	1.605333230793600663e+01
1.949235747724317207e+02	1.538000000000000000e+03	1.567487135893469996e-01	1.611634409648432609e+01
1.947969187784275675e+02	1.539000000000000000e+03	1.567782689335389945e-01	1.617933122565384707e+01
1.946704272727272667e+02	1.540000000000000000e+03	1.566820059049660041e-01	1.624229369544459445e+01
1.945440999351070843e+02	1.541000000000000000e+03	1.564697128759959810e-01	1.630523150585655046e+01
1.944179364461737975e+02	1.542000000000000000e+03	1.563015263741930061e-01	1.636814465688970444e+01
1.942919364873622783e+02	1.543000000000000000e+03	1.560122078230889997e-01	1.643103314854408126e+01
1.941660997409326512e+02	1.544000000000000000e+03	1.562123685253439809e-01	1.649389698081967381e+01
1.940404258899676506e+02	1.545000000000000000e+03	1.560432372290249947e-01	1.655673615371646079e+01
1.939149146183699770e+02	1.546000000000000000e+03	1.560662541116789870e-01	1.661955066723447416e+01
1.937895656108597109e+02	1.547000000000000000e+03	1.562646385685410033e-01	1.668234052137369972e+01
1.936643785529715842e+02	1.548000000000000000e+03	1.562729913208890098e-01	1.674510571613412324e+01
1.935393531310522803e+02	1.549000000000000000e+03	1.558732742836760332e-01	1.680784625151576961e+01
1.934144890322580750e+02	1.550000000000000000e+03	1.559999999999998888e-01	1.687056212751862816e+01
1.932897859445519089e+02	1.551000000000000000e+03	1.555342557365350098e-01	1.693325334414268468e+01
1.931652435567010286e+02	1.552000000000000000e+03	1.554285816193079761e-01	1.699591990138796760e+01
1.930408615582743153e+02	1.553000000000000000e+03	1.553323560416909888e-01	1.705856179925444849e+01
1.929166396396396408e+02	1.554000000000000000e+03	1.552941079142390046e-01	1.712117903774215222e+01
1.927925774919614241e+02	1.555000000000000000e+03	1.553542392898190072e-01	1.718377161685106813e+01
1.926686748071979309e+02	1.556000000000000000e+03	1.553254397019780131e-01	1.724633953658118202e+01
1.925449312780988862e+02	1.557000000000000000e+03	1.555271501605040019e-01	1.730888279693251874e+01
1.924213465982028310e+02	1.558000000000000000e+03	1.551945567312650875e-01	1.737140139790506765e+01
1.922979204618345079e+02	1.559000000000000000e+03	1.555544380374909996e-01	1.743389533949881809e+01
1.921746525641025585e+02	1.560000000000000000e+03	1.554102510601199916e-01	1.749636462171379137e+01
1.920515426008968518e+02	1.561000000000000000e+03	1.555462743233070599e-01	1.755880924454997327e+01
1.919285902688860403e+02	1.562000000000000000e+03	1.557460573455400066e-01	1.762122920800735670e+01
1.918057952655150302e+02	1.563000000000000000e+03	1.557370243332140414e-01	1.768362451208596298e+01
1.916831572890025654e+02	1.564000000000000000e+03	1.559064958585980321e-01	1.774599515678578143e+01
1.915606760383386700e+02	1.565000000000000000e+03	1.559768319264449865e-01	1.780834114210679786e+01
1.914383512132822318e+02	1.566000000000000000e+03	1.559922143621450541e-01	1.787066246804903713e+01
1.913161825143586725e+02	1.567000000000000000e+03	1.562509949272779808e-01	1.793295913461248858e+01
1.911941696428571333e+02	1.568000000000000000e+03	1.561059010026550065e-01	1.799523114179714156e+01
1.910723123008285427e+02	1.569000000000000000e+03	1.562187938413981403e-01	1.805747848960301383e+01
1.909506101910828022e+02	1.570000000000000000e+03	1.568509105140090121e-01	1.811970117803009117e+01
1.908290630171865132e+02	1.571000000000000000e+03	1.569483075734159905e-01	1.818189920707838780e+01
1.907076704834605607e+02	1.572000000000000000e+03	1.569404083937700201e-01	1.824407257674789662e+01
1.905864322949777545e+02	1.573000000000000000e+03	1.571245065985019951e-01	1.830622128703860341e+01
1.904653481575603564e+02	1.574000000000000000e+03	1.575954666508140034e-01	1.836834533795053659e+01
1.903444177777777782e+02	1.575000000000000000e+03	1.580008528514250665e-01	1.843044472948367840e+01
1.902236408629441655e+02	1.576000000000000000e+03	1.583346179606069937e-01	1.849251946163802174e+01
1.901030171211160393e+02	1.577000000000000000e+03	1.586530386795070025e-01	1.855456953441358792e+01
1.899825462610899933e+02	1.578000000000000000e+03	1.593507670510841967e-01	1.861659494781036628e+01
1.898622279924002783e+02	1.579000000000000000e+03	1.603028161534499896e-01	1.867859570182834261e+01
1.897420620253164714e+02	1.580000000000000000e+03	1.611101872547851255e-01	1.874057179646754179e+01
1.896220480708412310e+02	1.581000000000000000e+03	1.618109013989623424e-01	1.880252323172795315e+01
1.895021858407079662e+02	1.582000000000000000e+03	1.633904184995839948e-01	1.886445000760956248e+01
1.893824750473783922e+02	1.583000000000000000e+03	1.647318289541465364e-01	1.892635212411239820e+01
1.892629154040403989e+02	1.584000000000000000e+03	1.623951700154560029e-01	1.898822958123643190e+01
1.891435066246056920e+02	1.585000000000000000e+03	1.603919361550349976e-01	1.905008237898168844e+01
1.890242484237074336e+02	1.586000000000000000e+03	1.589194536915939093e-01	1.911191051734815716e+01
1.889051405166981965e+02	1.587000000000000000e+03	1.585661863432810126e-01	1.917371399633582385e+01
1.887861826196473487e+02	1.588000000000000000e+03	1.583101270162090013e-01	1.923549281594471694e+01
1.886673744493392064e+02	1.589000000000000000e+03	1.582511673205720948e-01	1.929724697617481866e+01
1.885487157232704476e+02	1.590000000000000000e+03	1.586305885150399997e-01	1.935897647702611835e+01
1.884302061596480087e+02	1.591000000000000000e+03	1.586209130900010089e-01	1.942068131849864443e+01
1.883118454773869246e+02	1.592000000000000000e+03	1.586032253398331204e-01	1.948236150059238270e+01
1.881936333961079697e+02	1.593000000000000000e+03	1.591010951928029937e-01	1.954401702330731894e+01
1.880755696361354978e+02	1.594000000000000000e+03	1.592017802084570444e-01	1.960564788664347802e+01
1.879576539184952821e+02	1.595000000000000000e+03	1.594717479094840129e-01	1.966725409060085283e+01
1.878398859649122699e+02	1.596000000000000000e+03	1.595263991598299957e-01	1.972883563517941852e+01
1.877222654978083938e+02	1.597000000000000000e+03	1.597528274481831156e-01	1.979039252037921415e+01
1.876047922403003554e+02	1.598000000000000000e+03	1.603055373915110993e-01	1.985192474620021841e+01
1.874874659161976354e+02	1.599000000000000000e+03	1.608117599968300060e-01	1.991343231264242064e+01
1.873702862499999924e+02	1.600000000000000000e+03	1.614035118693770143e-01	1.997491521970584927e+01
1.872532529668957011e+02	1.601000000000000000e+03	1.615184456862049922e-01	2.003637346739047587e+01
1.871363657927590509e+02	1.602000000000000000e+03	1.622028704474300087e-01	2.009780705569632886e+01
1.870196244541484702e+02	1.603000000000000000e+03	1.628614056988860470e-01	2.015921598462339048e+01
1.869030286783042527e+02	1.604000000000000000e+03	1.631390458922840070e-01	2.022060025417165008e+01
1.867865781931464255e+02	1.605000000000000000e+03	1.637764160028530036e-01	2.028195986434113962e+01
1.866702727272727316e+02	1.606000000000000000e+03	1.641651727896011326e-01	2.034329481513183069e+01
1.865541120099564409e+02	1.607000000000000000e+03	1.648647152538340044e-01	2.040460510654373039e+01
1.864380957711442761e+02	1.608000000000000000e+03	1.656721995006540105e-01	2.046589073857684937e+01
1.863222237414543088e+02	1.609000000000000000e+03	1.664056061506761497e-01	2.052715171123117699e+01
1.862064956521739134e+02	1.610000000000000000e+03	1.670955867316610000e-01	2.058838802450670613e+01
1.860909112352576074e+02	1.611000000000000000e+03	1.683293577854402256e-01	2.064959967840346167e+01
1.859754702233250612e+02	1.612000000000000000e+03	1.694092285895453798e-01	2.071078667292142583e+01
1.858601723496590239e+02	1.613000000000000000e+03	1.711496379740820029e-01	2.077194900806059152e+01
1.857450173482032199e+02	1.614000000000000000e+03	1.724733602821698908e-01	2.083308668382097650e+01
1.856300049535603591e+02	1.615000000000000000e+03	1.720158175801529965e-01	2.089419970020256301e+01
1.855151349009900912e+02	1.616000000000000000e+03	1.717932820116510051e-01	2.095528805720537235e+01
1.854004069264069301e+02	1.617000000000000000e+03	1.718834603495420499e-01	2.101635175482939744e+01
1.852858207663782650e+02	1.618000000000000000e+03	1.721515384615379951e-01	2.107739079307461694e+01
1.851713761581222855e+02	1.619000000000000000e+03	1.726884502437280033e-01	2.113840517194105928e+01
1.850570728395061622e+02	1.620000000000000000e+03	1.733971014148141532e-01	2.119939489142871736e+01
1.849429105490438019e+02	1.621000000000000000e+03	1.742191366464549973e-01	2.126035995153756986e+01
1.848288890258939716e+02	1.622000000000000000e+03	1.748184476677369925e-01	2.132130035226764875e+01
1.847150080098582805e+02	1.623000000000000000e+03	1.753896391630012097e-01	2.138221609361893982e+01
1.846012672413793041e+02	1.624000000000000000e+03	1.763623619862879910e-01	2.144310717559142887e+01
1.844876664615384527e+02	1.625000000000000000e+03	1.770114865453971120e-01	2.150397359818514076e+01
1.843742054120541241e+02	1.626000000000000000e+03	1.774662705583961997e-01	2.156481536140006483e+01
1.842608838352796568e+02	1.627000000000000000e+03	1.783102266872750030e-01	2.162563246523618687e+01
1.841477014742014831e+02	1.628000000000000000e+03	1.791798834859111844e-01	2.168642490969353531e+01
1.840346580724370824e+02	1.629000000000000000e+03	1.801099357983590998e-01	2.174719269477209238e+01
1.839217533742331057e+02	1.630000000000000000e+03	1.806290843340070118e-01	2.180793582047185097e+01
1.838089871244635276e+02	1.631000000000000000e+03	1.816450443863191766e-01	2.186865428679282886e+01
1.836963590686274301e+02	1.632000000000000000e+03	1.823934555938649948e-01	2.192934809373501182e+01
1.835838689528475243e+02	1.633000000000000000e+03	1.831752772163439957e-01	2.199001724129841762e+01
1.834715165238678196e+02	1.634000000000000000e+03	1.842165596639321890e-01	2.205066172948303205e+01
1.833593015290520043e+02	1.635000000000000000e+03	1.851240110173190123e-01	2.211128155828884445e+01
1.832472237163814270e+02	1.636000000000000000e+03	1.858306590575830031e-01	2.217187672771588325e+01
1.831352828344532782e+02	1.637000000000000000e+03	1.868222413109821844e-01	2.223244723776413423e+01
1.830234786324786285e+02	1.638000000000000000e+03	1.877676764554349897e-01	2.229299308843357963e+01
1.829118108602806387e+02	1.639000000000000000e+03	1.889179590219159932e-01	2.235351427972425498e+01
1.828002792682926838e+02	1.640000000000000000e+03	1.899990393532282329e-01	2.241401081163613895e+01
1.826888836075563631e+02	1.641000000000000000e+03	1.911163648793250125e-01	2.247448268416922090e+01
1.825776236297198523e+02	1.642000000000000000e+03	1.919921063686441942e-01	2.253492989732352569e+01
1.824664990870359134e+02	1.643000000000000000e+03	1.928576055165852621e-01	2.259535245109904267e+01
1.823555097323601046e+02	1.644000000000000000e+03	1.940501048230489911e-01	2.265575034549576117e+01
1.822446553191489329e+02	1.645000000000000000e+03	1.949301549558123126e-01	2.271612358051370251e+01
1.821339356014580630e+02	1.646000000000000000e+03	1.964040738318872659e-01	2.277647215615285248e+01
1.820233503339404990e+02	1.647000000000000000e+03	1.976955572068319900e-01	2.283679607241320753e+01
1.819128992718446511e+02	1.648000000000000000e+03	1.988023758570132138e-01	2.289709532929477831e+01
1.818025821710127445e+02	1.649000000000000000e+03	1.999612376649629875e-01	2.295736992679755062e+01


==> Data/fibre_ull_lowwp.txt <==
freq	wl	att	disp
2.379305222222222369e+02	1.260000000000000000e+03	3.033997736720716598e-01	-2.350393181445734392e+00
2.377418382236320440e+02	1.261000000000000000e+03	3.025050002857406217e-01	-2.280550744972968058e+00
2.375534532488114223e+02	1.262000000000000000e+03	3.016137777986919732e-01	-2.210732967878988653e+00
2.373653665874901151e+02	1.263000000000000000e+03	3.007260896473975542e-01	-2.140939850163813052e+00
2.371775775316455679e+02	1.264000000000000000e+03	2.998419193675860295e-01	-2.071171391827411057e+00
2.369900853754940613e+02	1.265000000000000000e+03	2.989612505938182285e-01	-2.001427592869796435e+00
2.368028894154818147e+02	1.266000000000000000e+03	2.980840670590773622e-01	-1.931708453290992056e+00
2.366159889502762610e+02	1.267000000000000000e+03	2.972103525943719515e-01	-1.862013973090954178e+00
2.364293832807570936e+02	1.268000000000000000e+03	2.963400911283597394e-01	-1.792344152269707003e+00
2.362430717100078823e+02	1.269000000000000000e+03	2.954732666869935298e-01	-1.722698990827263632e+00
2.360570535433070916e+02	1.270000000000000000e+03	2.946098633931957811e-01	-1.653078488763593645e+00
2.358713280881195828e+02	1.271000000000000000e+03	2.937498654665722797e-01	-1.583482646078724132e+00
2.356858946540880311e+02	1.272000000000000000e+03	2.928932572231711662e-01	-1.513911462772631555e+00
2.355007525530243697e+02	1.273000000000000000e+03	2.920400230753106285e-01	-1.444364938845329238e+00
2.353159010989010937e+02	1.274000000000000000e+03	2.911901475314872534e-01	-1.374843074296830947e+00
2.351313396078431310e+02	1.275000000000000000e+03	2.903436151963981193e-01	-1.305345869127102709e+00
2.349470673981191453e+02	1.276000000000000000e+03	2.895004107711140473e-01	-1.235873323336164731e+00
2.347630837901331233e+02	1.277000000000000000e+03	2.886605190534514143e-01	-1.166425436924030778e+00
2.345793881064162747e+02	1.278000000000000000e+03	2.878239249386091991e-01	-1.097002209890666657e+00
2.343959796716184769e+02	1.279000000000000000e+03	2.869906134201627990e-01	-1.027603642236096348e+00
2.342128578125000047e+02	1.280000000000000000e+03	2.861605695915239722e-01	-9.582297339603267350e-01
2.340300218579235150e+02	1.281000000000000000e+03	2.853337786480225624e-01	-8.888804850633303944e-01
2.338474711388455489e+02	1.282000000000000000e+03	2.845102258898076775e-01	-8.195558955451245353e-01
2.336652049883086590e+02	1.283000000000000000e+03	2.836898967258232873e-01	-7.502559654057224803e-01
2.334832227414330248e+02	1.284000000000000000e+03	2.828727766791912512e-01	-6.809806946450939202e-01
2.333015237354085514e+02	1.285000000000000000e+03	2.820588513944315978e-01	-6.117300832632658336e-01
2.331201073094867695e+02	1.286000000000000000e+03	2.812481066470657876e-01	-5.425041312602145727e-01
2.329389728049728205e+02	1.287000000000000000e+03	2.804405283563050078e-01	-4.733028386359503514e-01
2.327581195652173847e+02	1.288000000000000000e+03	2.796361026017078477e-01	-4.041262053904899898e-01
2.325775469356089786e+02	1.289000000000000000e+03	2.788348156449297899e-01	-3.349742315238030677e-01
2.323972542635659124e+02	1.290000000000000000e+03	2.780366539579745000e-01	-2.658469170359064604e-01
2.322172408985282743e+02	1.291000000000000000e+03	2.772416042597027896e-01	-1.967442619268138237e-01
2.320375061919504560e+02	1.292000000000000000e+03	2.764496535627905538e-01	-1.276662661964911849e-01
2.318580494972931092e+02	1.293000000000000000e+03	2.756607892338454602e-01	-5.861292984496232344e-02
2.316788701700154718e+02	1.294000000000000000e+03	2.748749990700095069e-01	1.041574712776940220e-02
2.314999675675675803e+02	1.295000000000000000e+03	2.740922713961259083e-01	7.941976472172432300e-02
2.313213410493827382e+02	1.296000000000000000e+03	2.733125951874323945e-01	1.483991229368888665e-01
2.311429899768696998e+02	1.297000000000000000e+03	2.725359602237771295e-01	2.173538217732529088e-01
2.309649137134052239e+02	1.298000000000000000e+03	2.717623572825730860e-01	2.862838612308434838e-01
2.307871116243263998e+02	1.299000000000000000e+03	2.709917783791200296e-01	3.551892413096437440e-01
2.306095830769230588e+02	1.300000000000000000e+03	2.702242170645277053e-01	4.240699620096366473e-01
2.304323274404304414e+02	1.301000000000000000e+03	2.694596687933324963e-01	4.929260233308595529e-01
2.302553440860214948e+02	1.302000000000000000e+03	2.686981313749702838e-01	5.617574252732819851e-01
2.300786323867997112e+02	1.303000000000000000e+03	2.679396055255860998e-01	6.305641678369274805e-01
2.299021917177913963e+02	1.304000000000000000e+03	2.671840955392243977e-01	6.993462510217827166e-01
2.297260214559387066e+02	1.305000000000000000e+03	2.664316101002192627e-01	7.681036748278373683e-01
2.295501209800918900e+02	1.306000000000000000e+03	2.656821632615927742e-01	8.368364392551186359e-01
2.293744896710022942e+02	1.307000000000000000e+03	2.649357756174141043e-01	9.055445443036095332e-01
2.291991269113149770e+02	1.308000000000000000e+03	2.641924757003161206e-01	9.742279899732965154e-01
2.290240320855614868e+02	1.309000000000000000e+03	2.634523016386409178e-01	1.042886776264210003e+00
2.288492045801526729e+02	1.310000000000000000e+03	2.627153031108727110e-01	1.111520903176336672e+00
2.286746437833714651e+02	1.311000000000000000e+03	2.619815436379894225e-01	1.180130370709659315e+00
2.285003490853658548e+02	1.312000000000000000e+03	2.612511032569597713e-01	1.248715178864208353e+00
2.283263198781416463e+02	1.313000000000000000e+03	2.605240816206463306e-01	1.317275327639967353e+00
2.281525555555555513e+02	1.314000000000000000e+03	2.598006015705868754e-01	1.385810817036925657e+00
2.279790555133079692e+02	1.315000000000000000e+03	2.590808132293023758e-01	1.454321647055107247e+00
2.278058191489361661e+02	1.316000000000000000e+03	2.583648986575874940e-01	1.522807817694484811e+00
2.276328458618071409e+02	1.317000000000000000e+03	2.576530771193721869e-01	1.591269328955088991e+00
2.274601350531107755e+02	1.318000000000000000e+03	2.569456109918721309e-01	1.659706180836906242e+00
2.272876861258529289e+02	1.319000000000000000e+03	2.562428123514882694e-01	1.728118373339919467e+00
2.271154984848484730e+02	1.320000000000000000e+03	2.555450502559322157e-01	1.796505906464159308e+00
2.269435715367146145e+02	1.321000000000000000e+03	2.548527587299982966e-01	1.864868780209610444e+00
2.267719046898638453e+02	1.322000000000000000e+03	2.541664454459317546e-01	1.933206994576259552e+00
2.266004973544973495e+02	1.323000000000000000e+03	2.534867010692165024e-01	2.001520549564131723e+00
2.264293489425981818e+02	1.324000000000000000e+03	2.528142092165976962e-01	2.069809445173216744e+00
2.262584588679245314e+02	1.325000000000000000e+03	2.521497569451706111e-01	2.138073681403496629e+00
2.260878265460030150e+02	1.326000000000000000e+03	2.514942456594262410e-01	2.206313258255004239e+00
2.259174513941220823e+02	1.327000000000000000e+03	2.508487022874044126e-01	2.274528175727723589e+00
2.257473328313253091e+02	1.328000000000000000e+03	2.502142905379139415e-01	2.342718433821640467e+00
2.255774702784048316e+02	1.329000000000000000e+03	2.495923220086843364e-01	2.410884032536782406e+00
2.254078631578947238e+02	1.330000000000000000e+03	2.489842668710718354e-01	2.479024971873135641e+00
2.252385108940646035e+02	1.331000000000000000e+03	2.483917638115699655e-01	2.547141251830686404e+00
2.250694129129128953e+02	1.332000000000000000e+03	2.478166288651230398e-01	2.615232872409464004e+00
2.249005686421605219e+02	1.333000000000000000e+03	2.472608627316216223e-01	2.683299833609434248e+00
2.247319775112443949e+02	1.334000000000000000e+03	2.467266561267033864e-01	2.751342135430632663e+00
2.245636389513108497e+02	1.335000000000000000e+03	2.462163926830810978e-01	2.819359777873042372e+00
2.243955523952095916e+02	1.336000000000000000e+03	2.457326488911870666e-01	2.887352760936651830e+00
2.242277172774869314e+02	1.337000000000000000e+03	2.452781905502555149e-01	2.955321084621484129e+00
2.240601330343796462e+02	1.338000000000000000e+03	2.448559651953945704e-01	3.023264748927528167e+00
2.238927991038088123e+02	1.339000000000000000e+03	2.444690899750439905e-01	3.091183753854771510e+00
2.237257149253731541e+02	1.340000000000000000e+03	2.441208344786838236e-01	3.159078099403237694e+00
2.235588799403430187e+02	1.341000000000000000e+03	2.438145980587537731e-01	3.226947785572917393e+00
2.233922935916542372e+02	1.342000000000000000e+03	2.435538812550951948e-01	3.294792812363789736e+00
2.232259553239017293e+02	1.343000000000000000e+03	2.433422510160630492e-01	3.362613179775891581e+00
2.230598645833333364e+02	1.344000000000000000e+03	2.431832995183771107e-01	3.430408887809203389e+00
2.228940208178438809e+02	1.345000000000000000e+03	2.430805965177368910e-01	3.498179936463714945e+00
2.227284234769687998e+02	1.346000000000000000e+03	2.430376353133498757e-01	3.565926325739451119e+00
2.225630720118782619e+02	1.347000000000000000e+03	2.430577725800700528e-01	3.633648055636383045e+00
2.223979658753709145e+02	1.348000000000000000e+03	2.431441625091487757e-01	3.701345126154542253e+00
2.222331045218680572e+02	1.349000000000000000e+03	2.432996858989959210e-01	3.769017537293912312e+00
2.220684874074074173e+02	1.350000000000000000e+03	2.435268750462418197e-01	3.836665289054476791e+00
2.219041139896372954e+02	1.351000000000000000e+03	2.438278354992448604e-01	3.904288381436267663e+00
2.217399837278106531e+02	1.352000000000000000e+03	2.442041659446752555e-01	3.971886814439272051e+00
2.215760960827790029e+02	1.353000000000000000e+03	2.446568776959041902e-01	4.039460588063473523e+00
2.214124505169867234e+02	1.354000000000000000e+03	2.451863154321386185e-01	4.107009702308900501e+00
2.212490464944649489e+02	1.355000000000000000e+03	2.457920809918052729e-01	4.174534157175538773e+00
2.210858834808259701e+02	1.356000000000000000e+03	2.464729621448600028e-01	4.242033952663375018e+00
2.209229609432571806e+02	1.357000000000000000e+03	2.472268683490442820e-01	4.309509088772435881e+00
2.207602783505154775e+02	1.358000000000000000e+03	2.480507755278194004e-01	4.376959565502708038e+00
2.205978351729212648e+02	1.359000000000000000e+03	2.489406818869498161e-01	4.444385382854173727e+00
2.204356308823529389e+02	1.360000000000000000e+03	2.498915767078956074e-01	4.511786540826870251e+00
2.202736649522410062e+02	1.361000000000000000e+03	2.508974239163208608e-01	4.579163039420777181e+00
2.201119368575623980e+02	1.362000000000000000e+03	2.519511620219961334e-01	4.646514878635880308e+00
2.199504460748349288e+02	1.363000000000000000e+03	2.530447217630339418e-01	4.713842058472209828e+00
2.197891920821114411e+02	1.364000000000000000e+03	2.541690624658611841e-01	4.781144578929735545e+00
2.196281743589743485e+02	1.365000000000000000e+03	2.553142277579461550e-01	4.848422440008489431e+00
2.194673923865300083e+02	1.366000000000000000e+03	2.564694208506067552e-01	4.915675641708451948e+00
2.193068456474030654e+02	1.367000000000000000e+03	2.576230991539924520e-01	4.982904184029610661e+00
2.191465336257309957e+02	1.368000000000000000e+03	2.587630875070815462e-01	5.050108066971995768e+00
2.189864558071585066e+02	1.369000000000000000e+03	2.598767088155202187e-01	5.117287290535594835e+00
2.188266116788321369e+02	1.370000000000000000e+03	2.609509304037456734e-01	5.184441854720389209e+00
2.186670007293946014e+02	1.371000000000000000e+03	2.619725239201972644e-01	5.251571759526409977e+00
2.185076224489795891e+02	1.372000000000000000e+03	2.629282362009245921e-01	5.318677004953641152e+00
2.183484763292061075e+02	1.373000000000000000e+03	2.638049681125358426e-01	5.385757591002071187e+00
2.181895618631731963e+02	1.374000000000000000e+03	2.645899580742824275e-01	5.452813517671724952e+00
2.180308785454545557e+02	1.375000000000000000e+03	2.652709667137307381e-01	5.519844784962590900e+00
2.178724258720930322e+02	1.376000000000000000e+03	2.658364589514943810e-01	5.586851392874652156e+00
2.177142033405955033e+02	1.377000000000000000e+03	2.662757797459248676e-01	5.653833341407940694e+00
2.175562104499274199e+02	1.378000000000000000e+03	2.665793197636464607e-01	5.720790630562439638e+00
2.173984467005076056e+02	1.379000000000000000e+03	2.667386673783370132e-01	5.787723260338137443e+00
2.172409115942028848e+02	1.380000000000000000e+03	2.667467436368021749e-01	5.854631230735060754e+00
2.170836046343229668e+02	1.381000000000000000e+03	2.665979171633840461e-01	5.921514541753182037e+00
2.169265253256150459e+02	1.382000000000000000e+03	2.662880963929997735e-01	5.988373193392527938e+00
2.167696731742588554e+02	1.383000000000000000e+03	2.658147970184712716e-01	6.055207185653084245e+00
2.166130476878612967e+02	1.384000000000000000e+03	2.651771830954087195e-01	6.122016518534835861e+00
2.164566483754512660e+02	1.385000000000000000e+03	2.643760808516679162e-01	6.188801192037815646e+00
2.163004747474747376e+02	1.386000000000000000e+03	2.634139648805337575e-01	6.255561206162006727e+00
2.161445263157894772e+02	1.387000000000000000e+03	2.622949170384756834e-01	6.322296560907395779e+00
2.159888025936599263e+02	1.388000000000000000e+03	2.610245590004610095e-01	6.389007256274009450e+00
2.158333030957523420e+02	1.389000000000000000e+03	2.596099600295616039e-01	6.455693292261834415e+00
2.156780273381295103e+02	1.390000000000000000e+03	2.580595220751932262e-01	6.522354668870857353e+00
2.155229748382458581e+02	1.391000000000000000e+03	2.563828448096930335e-01	6.588991386101106684e+00
2.153681451149425357e+02	1.392000000000000000e+03	2.545905736321969481e-01	6.655603443952565534e+00
2.152135376884422158e+02	1.393000000000000000e+03	2.526942340007686250e-01	6.722190842425220580e+00
2.150591520803443188e+02	1.394000000000000000e+03	2.507060556903769610e-01	6.788753581519102909e+00
2.149049878136200675e+02	1.395000000000000000e+03	2.486387907108444928e-01	6.855291661234182321e+00
2.147510444126074560e+02	1.396000000000000000e+03	2.465055286538578305e-01	6.921805081570488127e+00
2.145973214030064469e+02	1.397000000000000000e+03	2.443195131735819148e-01	6.988293842528003452e+00
2.144438183118741108e+02	1.398000000000000000e+03	2.420939631464165132e-01	7.054757944106719414e+00
2.142905346676197382e+02	1.399000000000000000e+03	2.398419018100999001e-01	7.121197386306657329e+00
2.141374700000000075e+02	1.400000000000000000e+03	2.375759968612324302e-01	7.187612169127809203e+00
2.139846238401142102e+02	1.401000000000000000e+03	2.353084141058915946e-01	7.254002292570154609e+00
2.138319957203994193e+02	1.402000000000000000e+03	2.330506868245446617e-01	7.320367756633727296e+00
2.136795851746257995e+02	1.403000000000000000e+03	2.308136025448238315e-01	7.386708561318512167e+00
2.135273917378917474e+02	1.404000000000000000e+03	2.286071084293284650e-01	7.453024706624495899e+00
2.133754149466192302e+02	1.405000000000000000e+03	2.264402359956108057e-01	7.519316192551701583e+00
2.132236543385490677e+02	1.406000000000000000e+03	2.243210454062744552e-01	7.585583019100121227e+00
2.130721094527363277e+02	1.407000000000000000e+03	2.222565891118313264e-01	7.651825186269737955e+00
2.129207798295454381e+02	1.408000000000000000e+03	2.202528942093194553e-01	7.718042694060578413e+00
2.127696650106458378e+02	1.409000000000000000e+03	2.183149625052772935e-01	7.784235542472631941e+00
2.126187645390070884e+02	1.410000000000000000e+03	2.164467869501255914e-01	7.850403731505881666e+00
2.124680779588944119e+02	1.411000000000000000e+03	2.146513828476903363e-01	7.916547261160357785e+00
2.123176048158640299e+02	1.412000000000000000e+03	2.129308320415573830e-01	7.982666131436030987e+00
2.121673446567586723e+02	1.413000000000000000e+03	2.112863381400969520e-01	8.048760342332929696e+00
2.120172970297029735e+02	1.414000000000000000e+03	2.097182907631930382e-01	8.114829893851039699e+00
2.118674614840989534e+02	1.415000000000000000e+03	2.082263367729419445e-01	8.180874785990347675e+00
2.117178375706214695e+02	1.416000000000000000e+03	2.068094564833019566e-01	8.246895018750880268e+00
2.115684248412138118e+02	1.417000000000000000e+03	2.054660429240220965e-01	8.312890592132625045e+00
2.114192228490832122e+02	1.418000000000000000e+03	2.041939823553410305e-01	8.378861506135564241e+00
2.112702311486962685e+02	1.419000000000000000e+03	2.029907343845189227e-01	8.444807760759731607e+00
2.111214492957746529e+02	1.420000000000000000e+03	2.018534102154800336e-01	8.510729356005109381e+00
2.109728768472906495e+02	1.421000000000000000e+03	2.007788477609260824e-01	8.576626291871685126e+00
2.108245133614627491e+02	1.422000000000000000e+03	1.997636825547829675e-01	8.642498568359487265e+00
2.106763583977512440e+02	1.423000000000000000e+03	1.988044136146917829e-01	8.708346185468499812e+00
2.105284115168539358e+02	1.424000000000000000e+03	1.978974636131436426e-01	8.774169143198708554e+00
2.103806722807017593e+02	1.425000000000000000e+03	1.970392329162585776e-01	8.839967441550143690e+00
2.102331402524544046e+02	1.426000000000000000e+03	1.962261472365141035e-01	8.905741080522776798e+00
2.100858149964961399e+02	1.427000000000000000e+03	1.954546988162720322e-01	8.971490060116632748e+00
2.099386960784313771e+02	1.428000000000000000e+03	1.947214812100831749e-01	9.037214380331704433e+00
2.097917830650804660e+02	1.429000000000000000e+03	1.940232178636976390e-01	9.102914041167970538e+00
2.096450755244755157e+02	1.430000000000000000e+03	1.933567847956384478e-01	9.168589042625463037e+00
2.094985730258560466e+02	1.431000000000000000e+03	1.927192277730246095e-01	9.234239384704165943e+00
2.093522751396647834e+02	1.432000000000000000e+03	1.921077744376861185e-01	9.299865067404068597e+00
2.092061814375436199e+02	1.433000000000000000e+03	1.915198418827072646e-01	9.365466090725194093e+00
2.090602914923291564e+02	1.434000000000000000e+03	1.909530402050011455e-01	9.431042454667531771e+00
2.089146048780487774e+02	1.435000000000000000e+03	1.904051725683663099e-01	9.496594159231065646e+00
2.087691211699164455e+02	1.436000000000000000e+03	1.898742323059048887e-01	9.562121204415825915e+00
2.086238399443284663e+02	1.437000000000000000e+03	1.893583975730128155e-01	9.627623590221798366e+00
2.084787607788595096e+02	1.438000000000000000e+03	1.888560240347243457e-01	9.693101316648967014e+00
2.083338832522584880e+02	1.439000000000000000e+03	1.883656360362826465e-01	9.758554383697362056e+00
2.081892069444444360e+02	1.440000000000000000e+03	1.878859166655663104e-01	9.823982791366969280e+00
2.080447314365024170e+02	1.441000000000000000e+03	1.874156970723674376e-01	9.889386539657772701e+00
2.079004563106796013e+02	1.442000000000000000e+03	1.869539453642759808e-01	9.954765628569802516e+00
2.077563811503811451e+02	1.443000000000000000e+03	1.864997553535477914e-01	1.002012005810302675e+01
2.076125055401661825e+02	1.444000000000000000e+03	1.860523353850918604e-01	1.008544982825747915e+01
2.074688290657439609e+02	1.445000000000000000e+03	1.856109974336213331e-01	1.015075493903314197e+01
2.073253513139695485e+02	1.446000000000000000e+03	1.851751466188133466e-01	1.021603539043000275e+01
2.071820718728403676e+02	1.447000000000000000e+03	1.847442712515943164e-01	1.028129118244808815e+01
2.070389903314917035e+02	1.448000000000000000e+03	1.843179334927161628e-01	1.034652231508738573e+01
2.068961062801932371e+02	1.449000000000000000e+03	1.838957606768099606e-01	1.041172878834787952e+01
2.067534193103448104e+02	1.450000000000000000e+03	1.834774373310972817e-01	1.047691060222959969e+01
2.066109290144727879e+02	1.451000000000000000e+03	1.830626978978067976e-01	1.054206775673253205e+01
2.064686349862259078e+02	1.452000000000000000e+03	1.826513201528799923e-01	1.060720025185666060e+01
2.063265368203716434e+02	1.453000000000000000e+03	1.822431193004889483e-01	1.067230808760201377e+01
2.061846341127922813e+02	1.454000000000000000e+03	1.818379427129061254e-01	1.073739126396858090e+01
2.060429264604811124e+02	1.455000000000000000e+03	1.814356652780123036e-01	1.080244978095634067e+01
2.059014134615384819e+02	1.456000000000000000e+03	1.810361853118515330e-01	1.086748363856533039e+01
2.057600947151681510e+02	1.457000000000000000e+03	1.806394209907813686e-01	1.093249283679553052e+01
2.056189698216735167e+02	1.458000000000000000e+03	1.802453072565716741e-01	1.099747737564692684e+01
2.054780383824537182e+02	1.459000000000000000e+03	1.798537931479763652e-01	1.106243725511954956e+01
2.053372999999999990e+02	1.460000000000000000e+03	1.794648395135244878e-01	1.112737247521336847e+01
2.051967542778918698e+02	1.461000000000000000e+03	1.790784170623019866e-01	1.119228303592841556e+01
2.050564008207934421e+02	1.462000000000000000e+03	1.786945047120939989e-01	1.125716893726467305e+01
2.049162392344497619e+02	1.463000000000000000e+03	1.783130881972308512e-01	1.132203017922212496e+01
2.047762691256830578e+02	1.464000000000000000e+03	1.779341589016688596e-01	1.138686676180080504e+01
2.046364901023890752e+02	1.465000000000000000e+03	1.775577128861090814e-01	1.145167868500069552e+01
2.044969017735334376e+02	1.466000000000000000e+03	1.771837500812015742e-01	1.151646594882178398e+01
2.043575037491479236e+02	1.467000000000000000e+03	1.768122736220321678e-01	1.158122855326409884e+01
2.042182956403269714e+02	1.468000000000000000e+03	1.764432893020687343e-01	1.164596649832762409e+01
2.040792770592239549e+02	1.469000000000000000e+03	1.760768051275288792e-01	1.171067978401234555e+01
2.039404476190476316e+02	1.470000000000000000e+03	1.757128309556867662e-01	1.177536841031829162e+01
2.038018069340584759e+02	1.471000000000000000e+03	1.753513782029574863e-01	1.184003237724545166e+01
2.036633546195652116e+02	1.472000000000000000e+03	1.749924596106736119e-01	1.190467168479380788e+01
2.035250902919212592e+02	1.473000000000000000e+03	1.746360890583120995e-01	1.196928633296339051e+01
2.033870135685210414e+02	1.474000000000000000e+03	1.742822814155526867e-01	1.203387632175417110e+01
2.032491240677966005e+02	1.475000000000000000e+03	1.739310524259480850e-01	1.209844165116617454e+01
2.031114214092141026e+02	1.476000000000000000e+03	1.735824186162137350e-01	1.216298232119939016e+01
2.029739052132701431e+02	1.477000000000000000e+03	1.732363972261736218e-01	1.222749833185380375e+01
2.028365751014885063e+02	1.478000000000000000e+03	1.728930061552898523e-01	1.229198968312944373e+01
2.026994306964164991e+02	1.479000000000000000e+03	1.725522639224449650e-01	1.235645637502629235e+01
2.025624716216216257e+02	1.480000000000000000e+03	1.722141896362718305e-01	1.242089840754434249e+01
2.024256975016880631e+02	1.481000000000000000e+03	1.718788029738415046e-01	1.248531578068361547e+01
2.022891079622132224e+02	1.482000000000000000e+03	1.715461241659526903e-01	1.254970849444409886e+01
2.021527026298044234e+02	1.483000000000000000e+03	1.712161739876147393e-01	1.261407654882578022e+01
2.020164811320754836e+02	1.484000000000000000e+03	1.708889737526057273e-01	1.267841994382868620e+01
2.018804430976430808e+02	1.485000000000000000e+03	1.705645453112193122e-01	1.274273867945280614e+01
2.017445881561238252e+02	1.486000000000000000e+03	1.702429110505025989e-01	1.280703275569812227e+01
2.016089159381304512e+02	1.487000000000000000e+03	1.699240938964387548e-01	1.287130217256466480e+01
2.014734260752688328e+02	1.488000000000000000e+03	1.696081173176468004e-01	1.293554693005241596e+01
2.013381182001343177e+02	1.489000000000000000e+03	1.692950053302690328e-01	1.299976702816136687e+01
2.012029919463087140e+02	1.490000000000000000e+03	1.689847825037895657e-01	1.306396246689154239e+01
2.010680469483568231e+02	1.491000000000000000e+03	1.686774739675887536e-01	1.312813324624291589e+01
2.009332828418230577e+02	1.492000000000000000e+03	1.683731054180829800e-01	1.319227936621551223e+01
2.007986992632284000e+02	1.493000000000000000e+03	1.680717031263362915e-01	1.325640082680932252e+01
2.006642958500669351e+02	1.494000000000000000e+03	1.677732939460582218e-01	1.332049762802433079e+01
2.005300722408026672e+02	1.495000000000000000e+03	1.674779053219213609e-01	1.338456976986056368e+01
2.003960280748663081e+02	1.496000000000000000e+03	1.671855652981538709e-01	1.344861725231800875e+01
2.002621629926519802e+02	1.497000000000000000e+03	1.668963025273675904e-01	1.351264007539664824e+01
2.001284766355140334e+02	1.498000000000000000e+03	1.666101462795979704e-01	1.357663823909651590e+01
1.999949686457638336e+02	1.499000000000000000e+03	1.663271264515361336e-01	1.364061174341759397e+01
1.998616386666666642e+02	1.500000000000000000e+03	1.660472735759396801e-01	1.370456058835987001e+01
1.997284863424383730e+02	1.501000000000000000e+03	1.657706188312120799e-01	1.376848477392337067e+01
1.995955113182423588e+02	1.502000000000000000e+03	1.654971940511449358e-01	1.383238430010808173e+01
1.994627132401863037e+02	1.503000000000000000e+03	1.652270317348187856e-01	1.389625916691399254e+01
1.993300917553191596e+02	1.504000000000000000e+03	1.649601650566587807e-01	1.396010937434112797e+01
1.991976465116279087e+02	1.505000000000000000e+03	1.646966278766461844e-01	1.402393492238945960e+01
1.990653771580345222e+02	1.506000000000000000e+03	1.644364547506816376e-01	1.408773581105901762e+01
1.989332833443928337e+02	1.507000000000000000e+03	1.641796809411049107e-01	1.415151204034978605e+01
1.988013647214854132e+02	1.508000000000000000e+03	1.639263424273676439e-01	1.421526361026175245e+01
1.986696209410205540e+02	1.509000000000000000e+03	1.636764759168622407e-01	1.427899052079494346e+01
1.985380516556291184e+02	1.510000000000000000e+03	1.634301188559087459e-01	1.434269277194934844e+01
1.984066565188616664e+02	1.511000000000000000e+03	1.631873094408996527e-01	1.440637036372494961e+01
1.982754351851851879e+02	1.512000000000000000e+03	1.629480866296045827e-01	1.447002329612177540e+01
1.981443873099801749e+02	1.513000000000000000e+03	1.627124901526376677e-01	1.453365156913981338e+01
1.980135125495376371e+02	1.514000000000000000e+03	1.624805605250894125e-01	1.459725518277904754e+01
1.978828105610560897e+02	1.515000000000000000e+03	1.622523390583222591e-01	1.466083413703950811e+01
1.977522810026385116e+02	1.516000000000000000e+03	1.620278678719360155e-01	1.472438843192117908e+01
1.976219235332893618e+02	1.517000000000000000e+03	1.618071899059018715e-01	1.478791806742404980e+01
1.974917378129117083e+02	1.518000000000000000e+03	1.615903489328684439e-01	1.485142304354814335e+01
1.973617235023041303e+02	1.519000000000000000e+03	1.613773895706415162e-01	1.491490336029344910e+01
1.972318802631578762e+02	1.520000000000000000e+03	1.611683572948398036e-01	1.497835901765995281e+01
1.971022077580539076e+02	1.521000000000000000e+03	1.609632984517287424e-01	1.504179001564768114e+01
1.969727056504599148e+02	1.522000000000000000e+03	1.607622602712345805e-01	1.510519635425660745e+01
1.968433736047275033e+02	1.523000000000000000e+03	1.605652908801403211e-01	1.516857803348675837e+01
1.967142112860892382e+02	1.524000000000000000e+03	1.603724393154668248e-01	1.523193505333812148e+01
1.965852183606557446e+02	1.525000000000000000e+03	1.601837555380402622e-01	1.529526741381068078e+01
1.964563944954128658e+02	1.526000000000000000e+03	1.599992904462482768e-01	1.535857511490446825e+01
1.963277393582187358e+02	1.527000000000000000e+03	1.598190958899886327e-01	1.542185815661946613e+01
1.961992526178010507e+02	1.528000000000000000e+03	1.596432246848096814e-01	1.548511653895565843e+01
1.960709339437540848e+02	1.529000000000000000e+03	1.594717306262481427e-01	1.554835026191307890e+01
1.959427830065359615e+02	1.530000000000000000e+03	1.593046685043640054e-01	1.561155932549171155e+01
1.958147994774657263e+02	1.531000000000000000e+03	1.591420941184769622e-01	1.567474372969154039e+01
1.956869830287206184e+02	1.532000000000000000e+03	1.589840642921048486e-01	1.573790347451259208e+01
1.955593333333333419e+02	1.533000000000000000e+03	1.588306368881076958e-01	1.580103855995485773e+01
1.954318500651890247e+02	1.534000000000000000e+03	1.586818708240401166e-01	1.586414898601832135e+01
1.953045328990228029e+02	1.535000000000000000e+03	1.585378260877131351e-01	1.592723475270300959e+01
1.951773815104166658e+02	1.536000000000000000e+03	1.583985637529690682e-01	1.599029586000890646e+01
1.950503955757970118e+02	1.537000000000000000e+03	1.582641459956713459e-01	1.605333230793600663e+01
1.949235747724317207e+02	1.538000000000000000e+03	1.581346361099127129e-01	1.611634409648432609e+01
1.947969187784275675e+02	1.539000000000000000e+03	1.580100985244426992e-01	1.617933122565384707e+01
1.946704272727272667e+02	1.540000000000000000e+03	1.578905988193187726e-01	1.624229369544459445e+01
1.945440999351070843e+02	1.541000000000000000e+03	1.577762037427825892e-01	1.630523150585655046e+01
1.944179364461737975e+02	1.542000000000000000e+03	1.576669812283644223e-01	1.636814465688970444e+01
1.942919364873622783e+02	1.543000000000000000e+03	1.575630004122182126e-01	1.643103314854408126e+01
1.941660997409326512e+02	1.544000000000000000e+03	1.574643316506901536e-01	1.649389698081967381e+01
1.940404258899676506e+02	1.545000000000000000e+03	1.573710465381233936e-01	1.655673615371646079e+01
1.939149146183699770e+02	1.546000000000000000e+03	1.572832179249015749e-01	1.661955066723447416e+01
1.937895656108597109e+02	1.547000000000000000e+03	1.572009199357337905e-01	1.668234052137369972e+01
1.936643785529715842e+02	1.548000000000000000e+03	1.571242279881847614e-01	1.674510571613412324e+01
1.935393531310522803e+02	1.549000000000000000e+03	1.570532188114507621e-01	1.680784625151576961e+01
1.934144890322580750e+02	1.550000000000000000e+03	1.569879704653871499e-01	1.687056212751862816e+01
1.932897859445519089e+02	1.551000000000000000e+03	1.569285623597879153e-01	1.693325334414268468e+01
1.931652435567010286e+02	1.552000000000000000e+03	1.568750752739213050e-01	1.699591990138796760e+01
1.930408615582743153e+02	1.553000000000000000e+03	1.568275913763241269e-01	1.705856179925444849e+01
1.929166396396396408e+02	1.554000000000000000e+03	1.567861942448580126e-01	1.712117903774215222e+01
1.927925774919614241e+02	1.555000000000000000e+03	1.567509688870300510e-01	1.718377161685106813e+01
1.926686748071979309e+02	1.556000000000000000e+03	1.567220017605813753e-01	1.724633953658118202e+01
1.925449312780988862e+02	1.557000000000000000e+03	1.566993807943462547e-01	1.730888279693251874e+01
1.924213465982028310e+02	1.558000000000000000e+03	1.566831954093850232e-01	1.737140139790506765e+01
1.922979204618345079e+02	1.559000000000000000e+03	1.566735365403942315e-01	1.743389533949881809e+01
1.921746525641025585e+02	1.560000000000000000e+03	1.566704966573962965e-01	1.749636462171379137e+01
1.920515426008968518e+02	1.561000000000000000e+03	1.566741697877129247e-01	1.755880924454997327e+01
1.919285902688860403e+02	1.562000000000000000e+03	1.566846515382241400e-01	1.762122920800735670e+01
1.918057952655150302e+02	1.563000000000000000e+03	1.567020391179178573e-01	1.768362451208596298e+01
1.916831572890025654e+02	1.564000000000000000e+03	1.567264313607311110e-01	1.774599515678578143e+01
1.915606760383386700e+02	1.565000000000000000e+03	1.567579287486885464e-01	1.780834114210679786e+01
1.914383512132822318e+02	1.566000000000000000e+03	1.567966334353395608e-01	1.787066246804903713e+01
1.913161825143586725e+02	1.567000000000000000e+03	1.568426492694983687e-01	1.793295913461248858e+01
1.911941696428571333e+02	1.568000000000000000e+03	1.568960818192902118e-01	1.799523114179714156e+01
1.910723123008285427e+02	1.569000000000000000e+03	1.569570383965069593e-01	1.805747848960301383e+01
1.909506101910828022e+02	1.570000000000000000e+03	1.570256280812759031e-01	1.811970117803009117e+01
1.908290630171865132e+02	1.571000000000000000e+03	1.571019617470448271e-01	1.818189920707838780e+01
1.907076704834605607e+02	1.572000000000000000e+03	1.571861520858864603e-01	1.824407257674789662e+01
1.905864322949777545e+02	1.573000000000000000e+03	1.572783136341273647e-01	1.830622128703860341e+01
1.904653481575603564e+02	1.574000000000000000e+03	1.573785627983027013e-01	1.836834533795053659e+01
1.903444177777777782e+02	1.575000000000000000e+03	1.574870178814424537e-01	1.843044472948367840e+01
1.902236408629441655e+02	1.576000000000000000e+03	1.576037991096913005e-01	1.849251946163802174e+01
1.901030171211160393e+02	1.577000000000000000e+03	1.577290286592664126e-01	1.855456953441358792e+01
1.899825462610899933e+02	1.578000000000000000e+03	1.578628306837568107e-01	1.861659494781036628e+01
1.898622279924002783e+02	1.579000000000000000e+03	1.580053313417679739e-01	1.867859570182834261e+01
1.897420620253164714e+02	1.580000000000000000e+03	1.581566588249159466e-01	1.874057179646754179e+01
1.896220480708412310e+02	1.581000000000000000e+03	1.583169433861729980e-01	1.880252323172795315e+01
1.895021858407079662e+02	1.582000000000000000e+03	1.584863173685711057e-01	1.886445000760956248e+01
1.893824750473783922e+02	1.583000000000000000e+03	1.586649152342654856e-01	1.892635212411239820e+01
1.892629154040403989e+02	1.584000000000000000e+03	1.588528735939625514e-01	1.898822958123643190e+01
1.891435066246056920e+02	1.585000000000000000e+03	1.590503312367155808e-01	1.905008237898168844e+01
1.890242484237074336e+02	1.586000000000000000e+03	1.592574291600941661e-01	1.911191051734815716e+01
1.889051405166981965e+02	1.587000000000000000e+03	1.594743106007276423e-01	1.917371399633582385e+01
1.887861826196473487e+02	1.588000000000000000e+03	1.597011210652315438e-01	1.923549281594471694e+01
1.886673744493392064e+02	1.589000000000000000e+03	1.599380083615157266e-01	1.929724697617481866e+01
1.885487157232704476e+02	1.590000000000000000e+03	1.601851226304828457e-01	1.935897647702611835e+01
1.884302061596480087e+02	1.591000000000000000e+03	1.604426163781188519e-01	1.942068131849864443e+01
1.883118454773869246e+02	1.592000000000000000e+03	1.607106445079798385e-01	1.948236150059238270e+01
1.881936333961079697e+02	1.593000000000000000e+03	1.609893643540808994e-01	1.954401702330731894e+01
1.880755696361354978e+02	1.594000000000000000e+03	1.612789357141890534e-01	1.960564788664347802e+01
1.879576539184952821e+02	1.595000000000000000e+03	1.615795208835266727e-01	1.966725409060085283e+01
1.878398859649122699e+02	1.596000000000000000e+03	1.618912846888881374e-01	1.972883563517941852e+01
1.877222654978083938e+02	1.597000000000000000e+03	1.622143945231754592e-01	1.979039252037921415e+01
1.876047922403003554e+02	1.598000000000000000e+03	1.625490203803554856e-01	1.985192474620021841e+01
1.874874659161976354e+02	1.599000000000000000e+03	1.628953348908452337e-01	1.991343231264242064e+01
1.873702862499999924e+02	1.600000000000000000e+03	1.632535133573285446e-01	1.997491521970584927e+01
1.872532529668957011e+02	1.601000000000000000e+03	1.636237337910075862e-01	2.003637346739047587e+01
1.871363657927590509e+02	1.602000000000000000e+03	1.640061769482973331e-01	2.009780705569632886e+01
1.870196244541484702e+02	1.603000000000000000e+03	1.644010263679631378e-01	2.015921598462339048e+01
1.869030286783042527e+02	1.604000000000000000e+03	1.648084684087089968e-01	2.022060025417165008e+01
1.867865781931464255e+02	1.605000000000000000e+03	1.652286922872205355e-01	2.028195986434113962e+01
1.866702727272727316e+02	1.606000000000000000e+03	1.656618901166672930e-01	2.034329481513183069e+01
1.865541120099564409e+02	1.607000000000000000e+03	1.661082569456682756e-01	2.040460510654373039e+01
1.864380957711442761e+02	1.608000000000000000e+03	1.665679907977269947e-01	2.046589073857684937e+01
1.863222237414543088e+02	1.609000000000000000e+03	1.670412927111399326e-01	2.052715171123117699e+01
1.862064956521739134e+02	1.610000000000000000e+03	1.675283667793835973e-01	2.058838802450670613e+01
1.860909112352576074e+02	1.611000000000000000e+03	1.680294201919849406e-01	2.064959967840346167e+01
1.859754702233250612e+02	1.612000000000000000e+03	1.685446632758798025e-01	2.071078667292142583e+01
1.858601723496590239e+02	1.613000000000000000e+03	1.690743095372659321e-01	2.077194900806059152e+01
1.857450173482032199e+02	1.614000000000000000e+03	1.696185757039526676e-01	2.083308668382097650e+01
1.856300049535603591e+02	1.615000000000000000e+03	1.701776817682156273e-01	2.089419970020256301e+01
1.855151349009900912e+02	1.616000000000000000e+03	1.707518510301593295e-01	2.095528805720537235e+01
1.854004069264069301e+02	1.617000000000000000e+03	1.713413101415938999e-01	2.101635175482939744e+01
1.852858207663782650e+02	1.618000000000000000e+03	1.719462891504300317e-01	2.107739079307461694e+01
1.851713761581222855e+02	1.619000000000000000e+03	1.725670215456000522e-01	2.113840517194105928e+01
1.850570728395061622e+02	1.620000000000000000e+03	1.732037443025067625e-01	2.119939489142871736e+01
1.849429105490438019e+02	1.621000000000000000e+03	1.738566979290070424e-01	2.126035995153756986e+01
1.848288890258939716e+02	1.622000000000000000e+03	1.745261265119383287e-01	2.132130035226764875e+01
1.847150080098582805e+02	1.623000000000000000e+03	1.752122777641872131e-01	2.138221609361893982e+01
1.846012672413793041e+02	1.624000000000000000e+03	1.759154030723121265e-01	2.144310717559142887e+01
1.844876664615384527e+02	1.625000000000000000e+03	1.766357575447217165e-01	2.150397359818514076e+01
1.843742054120541241e+02	1.626000000000000000e+03	1.773736000604146379e-01	2.156481536140006483e+01
1.842608838352796568e+02	1.627000000000000000e+03	1.781291933182894693e-01	2.162563246523618687e+01
1.841477014742014831e+02	1.628000000000000000e+03	1.789028038870263126e-01	2.168642490969353531e+01
1.840346580724370824e+02	1.629000000000000000e+03	1.796947022555468454e-01	2.174719269477209238e+01
1.839217533742331057e+02	1.630000000000000000e+03	1.805051628840629308e-01	2.180793582047185097e+01
1.838089871244635276e+02	1.631000000000000000e+03	1.813344642557128961e-01	2.186865428679282886e+01
1.836963590686274301e+02	1.632000000000000000e+03	1.821828889287944730e-01	2.192934809373501182e+01
1.835838689528475243e+02	1.633000000000000000e+03	1.830507235896030593e-01	2.199001724129841762e+01
1.834715165238678196e+02	1.634000000000000000e+03	1.839382591058754401e-01	2.205066172948303205e+01
1.833593015290520043e+02	1.635000000000000000e+03	1.848457905808484902e-01	2.211128155828884445e+01
1.832472237163814270e+02	1.636000000000000000e+03	1.857736174079407943e-01	2.217187672771588325e+01
1.831352828344532782e+02	1.637000000000000000e+03	1.867220433260574630e-01	2.223244723776413423e+01
1.830234786324786285e+02	1.638000000000000000e+03	1.876913764755295810e-01	2.229299308843357963e+01
1.829118108602806387e+02	1.639000000000000000e+03	1.886819294546929759e-01	2.235351427972425498e+01
1.828002792682926838e+02	1.640000000000000000e+03	1.896940193771100847e-01	2.241401081163613895e+01
1.826888836075563631e+02	1.641000000000000000e+03	1.907279679294443531e-01	2.247448268416922090e+01
1.825776236297198523e+02	1.642000000000000000e+03	1.917841014299935254e-01	2.253492989732352569e+01
1.824664990870359134e+02	1.643000000000000000e+03	1.928627508878837105e-01	2.259535245109904267e+01
1.823555097323601046e+02	1.644000000000000000e+03	1.939642520629376032e-01	2.265575034549576117e+01
1.822446553191489329e+02	1.645000000000000000e+03	1.950889455262173888e-01	2.271612358051370251e+01
1.821339356014580630e+02	1.646000000000000000e+03	1.962371767212512941e-01	2.277647215615285248e+01
1.820233503339404990e+02	1.647000000000000000e+03	1.974092960259511975e-01	2.283679607241320753e+01
1.819128992718446511e+02	1.648000000000000000e+03	1.986056588152260161e-01	2.289709532929477831e+01
1.818025821710127445e+02	1.649000000000000000e+03	1.998266255242976963e-01	2.295736992679755062e+01


==> Data/measfibre13.tsv <==
capacity	pjperbit_amponly	pjperbit_withtrx	label	anchor	xshift
49.0100588789597	27.8117945341621	73.3534660002662	O	north	1
63.0975904305418	2.88082958092255	25.3222570639378	E	south	1
56.1164722623514	2.46544644311318	21.7111323613382	S	south	1
41.8011373309942	0.454821496007984	17.1050861643796	C	south	1
56.1293974979069	0.704502982374327	17.3802565397665	L	south	1
108.690682958013	18.8256235692292	52.3887579678714	OE	south	1
105.06904998693	15.2393406930113	48.8172592183892	OS	south	1
92.5409743521635	15.3980130972953	50.1501866346254	OC	south	1
108.496781069666	13.5910421812984	45.4445217585488	OL	north	1
115.83527595229	2.51183206477492	24.0596721288676	ES	south	1
103.522428387849	2.14597538058122	22.5473515160729	EC	south	1
118.389088492721	1.9243349613858	21.79103070121	EL	north	1
96.9072551100287	1.75909290793644	20.0858941157874	SC	south	1
110.116213209136	1.91524593068253	20.2231766272381	SL	north	1
97.1379569865359	0.566560619473213	17.3674081010216	CL	south	1
161.815814428531	14.5517946920522	44.808417119784	OES	south	1
150.556267390992	13.9067653935685	44.6726715910885	OEC	south	1
166.975468091865	13.1682901708523	42.3462290362164	OEL	north	1
146.430309538829	11.1441246051217	38.6794075168254	OSC	south	-2
161.384080393307	10.656760960046	38.7636224853302	OSL	north	1
149.302500344603	10.0140936148229	36.2159321036008	OCL	north	1
155.190797049516	2.16056482388359	22.728794774926	ESC	south	-1
169.122988417159	2.12646088121145	22.4193851732931	ESL	south	1
158.058217098408	1.73506270622294	21.0190965005703	ECL	north	1
150.001098222673	1.58160965071512	19.6614772792447	SCL	south	1
201.699884539324	12.0839133779589	38.8563630118961	OESC	south	1
217.477608672324	11.3241970641907	38.6925318382223	OESL	north	3
206.563426927857	10.7609895603337	36.3221456591046	OECL	north	2
200.991149117592	8.98307756360119	33.8199921338013	OSCL	north	1
207.267029309895	1.93770040898645	21.854037386191	ESCL	south	1
256.105229137654	10.2501498698101	34.9899805297864	OESCL	south	1


==> Data/measfibre3.tsv <==
capacity	pjperbit_amponly	pjperbit_withtrx	label	anchor	xshift
94.32	4.20	30.92	O	north	1
88.30	0.60	16.64	E	south	1
72.76	0.56	15.40	S	south	1
49.91	0.10	14.05	C	south	1
67.03	0.15	14.12	L	south	1
177.92	3.15	25.27	OE	south	1
166.91	2.78	24.35	OS	south	1
145.86	2.89	24.93	OC	south	1
164.90	2.56	23.52	OL	north	1
158.25	0.55	16.32	ES	south	1
136.95	0.46	15.88	EC	south	1
154.69	0.43	15.64	EL	north	1
121.90	0.41	14.98	SC	south	1
138.25	0.43	15.01	SL	north	1
116.51	0.12	14.13	CL	south	1
248.21	2.55	22.76	OES	south	1
228.49	2.62	22.89	OEC	south	1
248.01	2.44	22.08	OEL	north	1
216.88	2.23	22.03	OSC	south	-2
235.15	2.11	21.40	OSL	north	1
214.37	2.00	21.04	OCL	north	1
206.32	0.47	15.94	ESC	south	-1
223.31	0.46	15.83	ESL	south	1
203.01	0.38	15.39	ECL	north	1
186.96	0.36	14.86	SCL	south	1
296.77	2.24	21.41	OESC	south	1
315.81	2.17	21.02	OESL	north	3
296.02	2.07	20.56	OECL	north	2
283.62	1.78	20.06	OSCL	north	1
270.94	0.43	15.66	ESCL	south	1
363.59	1.97	19.99	OESCL	south	1


==> Data/pcedatac.tsv <==
xc	yc
5.24807460249773	0.933250222075766
10.7151930523761	2.11404723099359
13.4896288259165	2.89728867441097
15.8489319246111	3.56600968303749
21.3796208950223	4.0844690025383
26.9153480392692	4.39602333563191
32.3593656929628	4.58077477358807
37.1535229097172	4.62316801684502
42.6579518801593	5.32139534723761
47.8630092322638	5.31303281462969
52.4807460249773	5.24551195550864
57.5439937337157	5.23004802979291
61.6595001861482	5.60468774150617
72.443596007499	5.57243462448585
83.1763771102671	5.54506048645795
95.4992586021436	5.96869803554014
104.71285480509	5.81737938439199
117.489755493953	5.87448754778035
125.892541179417	5.72238817022092
138.038426460288	5.75160109128788
144.543977074593	5.55938372942201
165.958690743756	5.35350615284352
181.970085860998	5.35206134883523
199.526231496888	4.98815578742091


==> Data/pcedatae.tsv <==
xe_0	ye_0	xe_2	ye_2	xe_4	ye_4
3.98107170553497	0.0693272489659296	3.98107170553497	0.0570518693589014	3.98107170553497	0.0367296318506348
5.01187233627272	0.0911789167334709	5.01187233627272	0.0796971893909676	5.01187233627272	0.0609752659698327
6.30957344480193	0.117990520995599	6.30957344480193	0.10737909664411	6.30957344480193	0.0883183026347059
7.94328234724282	0.147729411643464	7.94328234724282	0.141297536772927	7.94328234724282	0.123440816266664
10	0.1875	10	0.179044825692317	10	0.162785077575879
12.5892541179417	0.227240276822386	12.5892541179417	0.220087218509611	12.5892541179417	0.209945160134002
15.8489319246111	0.280168526879455	15.8489319246111	0.274308437156731	15.8489319246111	0.266740909862031
19.9526231496888	0.338439699101586	19.9526231496888	0.333958726495049	19.9526231496888	0.329070504116589
25.1188643150958	0.408794310425352	25.1188643150958	0.405758122804046	25.1188643150958	0.403696033635468
31.6227766016838	0.502012731175144	31.6227766016838	0.500631390153711	31.6227766016838	0.493404918138546
39.8107170553497	0.597087954697688	39.8107170553497	0.70788562709053	39.8107170553497	0.601594042320003
50.1187233627272	0.691813005108834	50.1187233627272	0.693340431003802	50.1187233627272	0.710549804943547
63.0957344480193	0.796099159589991	63.0957344480193	0.80935317441524	63.0957344480193	0.818700648871753
79.4328234724281	0.891282084913956	79.4328234724281	0.926761074761512	79.4328234724281	0.926758277601428
100	1	100	1.02515736257853	100	1.03710759115415
125.892541179417	1.09554860683699	125.892541179417	1.1198887206032	125.892541179417	1.15309023128885
158.489319246111	1.17529342720979	158.489319246111	1.20695712348962	158.489319246111	1.24781946251681
199.526231496888	1.2179523404717	199.526231496888	1.26885473272068	199.526231496888	1.30473076202237


==> Data/pcedatal.tsv <==
xl	yl
9.54992586021436	1.19419821297335
26.9153480392692	2.9306822237546
43.6515832240166	3.96133733385622
58.8843655355589	3.92486830870993
74.1310241300917	4.11830365772238
87.0963589956081	4.14743241169453
102.329299228075	4.26371931096326
117.489755493953	4.35147225761508
128.824955169314	4.15564368421247
144.543977074593	4.25129344014624
154.881661891248	4.07583320697602
169.824365246174	4.14205768885128
177.827941003892	3.95173202228492
190.546071796325	3.81092143592288
199.526231496888	3.69493021290438


==> Data/pcedatao.tsv <==
xo_m4	yo_m4	xo_0	yo_0	xo_4	yo_4
0	0	0	0	1	-0.0408617954462049
0	0	0	0	1.25892541179417	-0.0338638113436598
0	0	1	0	1.58489319246111	-0.0243945589223281
0	0	1.25892541179417	0.0063152539461992	1.99526231496888	-0.0132467722189923
0	0	1.58489319246111	0.0139260283919313	2.51188643150958	0
1	0.0143307816534882	1.99526231496888	0.0231456352318344	3.16227766016838	0.0158632006989951
1.25892541179417	0.019564050937288	2.51188643150958	0.0343610552615814	3.98107170553497	0.035833787171351
1.58489319246111	0.0257996961284264	3.16227766016838	0.0470060360906169	5.01187233627272	0.0581392070875149
1.99526231496888	0.0339820243492634	3.98107170553497	0.0634270575645739	6.30957344480193	0.0863110684839172
2.51188643150958	0.0431383522644099	5.01187233627272	0.0802374467254544	7.94328234724282	0.11807382425507
3.16227766016838	0.0541994213649977	6.30957344480193	0.102107181630806	10	0.156002366010217
3.98107170553497	0.0663511950922495	7.94328234724282	0.126241497222597	12.5892541179417	0.197595444832002
5.01187233627272	0.0795476752710211	10	0.152542372881356	15.8489319246111	0.246982323946325
6.30957344480193	0.0953462302298135	12.5892541179417	0.181082095592839	19.9526231496888	0.300702357209987
7.94328234724282	0.11261455487596	15.8489319246111	0.215201911950886	25.1188643150958	0.353234029431035
10	0.129755308506034	19.9526231496888	0.249376620390642	31.6227766016838	0.415869859573917
12.5892541179417	0.150507987004792	25.1188643150958	0.28375134488348	39.8107170553497	0.472137096504306
15.8489319246111	0.169789283011622	31.6227766016838	0.318987256267539	50.1187233627272	0.528964854791307
19.9526231496888	0.189849669700343	39.8107170553497	0.352824700503179	63.0957344480193	0.593959294279507
25.1188643150958	0.211288522602926	50.1187233627272	0.389831137799422	79.4328234724281	0.651872347804395
31.6227766016838	0.227917295117739	63.0957344480193	0.411230029457082	100	0.701353335025111


==> Data/pcedatas.tsv <==
xs	ys
1.52756605823807	0.0185018125383206
2.13796208950223	0.0335921872102498
2.99226463660819	0.0554315297114702
3.9719154946944	0.0873006035137191
5.06990708274704	0.118365021427574
6.98232404077171	0.174439698740712
8.83079900418563	0.211191381597602
12.7938130415752	0.302325500370113
17.3380399775414	0.390466970172033
22.284351492703	0.473008761596893
27.4157417192788	0.559174327756627
32.8851630875983	0.620391570571782
38.5478357665772	0.676258290163415
44.2588372362627	0.737642759320877
50.0034534976978	0.793704584896103
55.5904257270403	0.829707610861572
59.9791076255509	0.856844320566387
65.6145266302906	0.886682775668536
76.0326276940182	0.987436722200281
86.0993752184601	1.06295524953346
95.2796164023651	1.13428114764037
103.992016582906	1.19531053543502
109.900583943252	1.22111759936933


==> Data/simfibre13.tsv <==
capacity	pjperbit_amponly	pjperbit_withtrx	label	anchor	xshift
76.8019621591972	4.98664578967571	36.2358474054523	O	north	1
73.2821242957239	1.57116980332889	20.8937537705437	E	south	1
62.5011562378519	1.46132123700212	18.7410015662747	S	south	1
44.6312657558129	0.293581120921659	15.8880301739233	C	south	1
59.2567073059529	0.488915952348267	16.284596180871	L	south	1
143.941896911407	4.32549391445364	30.6694568701029	OE	south	1
138.723519032443	3.69176294762976	29.6426617217452	OS	south	-3
121.929548897889	3.3589705506435	29.7348575203661	OC	south	1
140.258921161389	3.2519173585382	27.892061253723	OL	north	1
133.036315561082	1.49550299912513	20.2572973969411	ES	south	1
116.719108488291	1.21166426043275	19.3063878010249	EC	south	1
131.866148079275	1.14694779908536	18.9832161231289	EL	north	1
106.284298822506	1.05944442446274	17.7693443784146	SC	south	1
120.05272905474	1.18051469444734	17.9731358691045	SL	north	1
103.266064517345	0.384851690320291	16.1886881938978	CL	south	1
203.794604188593	3.65806892018767	28.2710856385212	OES	south	3
191.425723465189	3.44696113244	27.6443360523385	OEC	south	1
208.732833604297	3.26806580783494	26.6089073796791	OEL	north	1
183.758151182106	2.92723837689845	25.5221544298214	OSC	south	-2
199.563362678735	2.92938133646662	25.6590043449857	OSL	north	1
183.925856609349	2.53907912412402	24.4609560930801	OCL	north	1
175.63830483091	1.29278060826977	19.466492789522	ESC	south	-1
190.07142040007	1.33799010019292	19.394360662249	ESL	south	1
174.684419201651	1.00768122650744	18.4562894877942	ECL	west	1
163.171720470499	0.997786719135047	17.6183138066723	SCL	south	1
245.374621335161	3.07169392527337	25.7635272114655	OESC	south	1
266.149092185371	3.07445981350059	25.4378650429818	OESL	north	3
251.385914464131	2.81119566721178	24.4830542978486	OECL	north	3
242.674119892123	2.48741316180822	23.5527002318611	OSCL	north	1
231.986683399194	1.21809609061407	19.0122209063764	ESCL	south	1
307.884357688566	2.77178286587639	23.9745488946828	OESCL	south	-4


==> Data/simfibre3.tsv <==
capacity	pjperbit_amponly	pjperbit_withtrx	label	anchor	xshift
126.594212082241	0.89878414614479	20.8049074874149	O	north	1
95.1123735740217	0.348026599006265	15.2356794541628	E	south	1
76.3107862755992	0.346350685376316	14.4990026591031	S	south	1
51.0216306369131	0.0594023854007587	13.7006755339006	C	south	1
68.0945252998851	0.0908063871509505	13.8364048163624	L	south	1
218.045288509581	0.781137747379004	18.8324335442476	OE	south	1
202.671186526449	0.704150134947021	18.4669118856421	OS	south	1
179.019845821011	0.661889751040553	18.6263784659703	OC	south	1
197.743772108349	0.625048091490013	18.1022103967907	OL	north	1
169.397002254257	0.322757353160958	15.0573746532571	ES	south	1
145.430459260909	0.273559460911732	14.7959642634089	EC	south	1
163.042798214107	0.25039534999379	14.6760555187513	EL	north	1
126.728828554313	0.229359645083824	14.2435347957588	SC	south	1
143.698791905776	0.261858161279902	14.2912036642114	SL	north	1
118.910057781168	0.0750673398922185	13.7997263843222	CL	south	1
292.031130588531	0.678656881373299	17.8549078854743	OES	south	1
269.503724776227	0.658667520208506	17.8458140201169	OEC	south	1
288.626872013929	0.622399273969937	17.5023244382661	OEL	north	1
253.904962434174	0.585316068320768	17.5050326379162	OSC	south	-2
272.242300552263	0.573255609435957	17.2348838384011	OSL	north	1
248.46554126653	0.50977664877903	17.2203433488356	OCL	north	1
219.271152217881	0.282250969303073	14.8395694661213	ESC	south	-1
236.513529899137	0.286864984224399	14.7976627447736	ESL	south	1
213.066222262853	0.217573236698089	14.5229848013701	ECL	north	1
193.976196432748	0.211501722473249	14.1925986295892	SCL	south	1
342.468014331747	0.60282087585624	17.2817507640846	OESC	south	1
361.315587688401	0.584898764371934	17.0580325089725	OESL	north	3
338.577213912759	0.551274684816742	16.9965632961015	OECL	north	2
322.403623708046	0.500861893363474	16.7289673340699	OSCL	north	1
286.061663012585	0.260880233593144	14.6913353897543	ESCL	south	1
410.679803690411	0.533169888744224	16.7209637375295	OESCL	south	1

